What Matters for Active Texture Recognition With Vision-Based Tactile Sensors

This paper explores active sensing strategies that employ vision-based tactile sensors for robotic perception and classification of fabric textures. We formalize the active sampling problem in the context of tactile fabric recognition and provide an implementation of information-theoretic exploration strategies based on minimizing predictive entropy and variance of probabilistic models. Through ablation studies and human experiments, we investigate which components are crucial for quick and reliable texture recognition. Along with the active sampling strategies, we evaluate neural network architectures, representations of uncertainty, influence of data augmentation, and dataset variability. By evaluating our method on a previously published Active Clothing Perception Dataset and on a real robotic system, we establish that the choice of the active exploration strategy has only a minor influence on the recognition accuracy, whereas data augmentation and dropout rate play a significantly larger role. In a comparison study, while humans achieve 66.9% recognition accuracy, our best approach reaches 90.0% in under 5 touches, highlighting that vision-based tactile sensors are highly effective for fabric texture recognition.

==> YOTO_acc_summary.csv <==
step,mean,std
1,0.25625,0.08361930100162282
2,0.30625,0.13154728237405744
3,0.35,0.046770717334674264
4,0.41874999999999996,0.06702378309227257
5,0.41874999999999996,0.0872765002735559
6,0.425,0.03061862178478973
7,0.45000000000000007,0.11592023119369634
8,0.4937500000000001,0.08727650027355591
9,0.4625,0.09100137361600652
10,0.59375,0.1150747039970123
11,0.53125,0.07368641326594752
12,0.53125,0.04800716092417882
13,0.6312500000000001,0.0715345196391225
14,0.5375000000000001,0.027950849718747398
15,0.6375000000000001,0.051538820320220745
16,0.63125,0.020728904939721227
17,0.65,0.11592023119369632
18,0.625,0.05303300858899106
19,0.6749999999999999,0.046770717334674264
20,0.6875,0.05448623679425842
21,0.675,0.07288689868556623
22,0.675,0.03952847075210478
23,0.63125,0.06702378309227257
24,0.64375,0.05694020986965186
25,0.6562500000000001,0.05962120008855912
26,0.7000000000000001,0.05863019699779285
27,0.7062499999999999,0.0480071609241788
28,0.6937500000000001,0.09581068572972432
29,0.7187500000000001,0.0715345196391225
30,0.68125,0.02072890493972127
31,0.71875,0.10514127400787948
32,0.7437499999999999,0.05694020986965186
33,0.7375,0.012499999999999956
34,0.73125,0.09742785792574933
35,0.70625,0.06702378309227253
36,0.775,0.03952847075210474
37,0.6812499999999999,0.05694020986965188
38,0.71875,0.0715345196391225
39,0.7625000000000001,0.05448623679425844
40,0.78125,0.08904879280484379
41,0.7875,0.0892678553567856
42,0.7562500000000001,0.0715345196391225
43,0.76875,0.06218671481916371
44,0.75,0.06123724356957946
45,0.7937500000000001,0.036975498644372634
46,0.7312500000000002,0.06931585316505887
47,0.7937500000000001,0.05412658773652741
48,0.7375,0.037499999999999985
49,0.76875,0.1095088466745952
50,0.7875000000000001,0.027950849718747398
51,0.7812500000000001,0.11507470399701232
52,0.7687500000000002,0.059621200088559104
53,0.8250000000000001,0.030618621784789753
54,0.8125,0.07180703308172534
55,0.775,0.09519716382329885
56,0.775,0.05303300858899107
57,0.7875000000000001,0.081967981553775
58,0.7312500000000001,0.09581068572972436
59,0.79375,0.0974278579257493
60,0.7375,0.045069390943299856
61,0.76875,0.08904879280484378
62,0.7937500000000001,0.0409839907768875
63,0.8187500000000001,0.027243118397129232
64,0.7999999999999999,0.10752906583803283
65,0.775,0.08838834764831843
66,0.725,0.05863019699779287
67,0.8187500000000001,0.09078649403958719
68,0.825,0.06846531968814573
69,0.7875000000000001,0.10077822185373188
70,0.7625000000000001,0.08003905296791063
71,0.8,0.07288689868556623
72,0.8125000000000001,0.08385254915624211
73,0.7875000000000001,0.10077822185373188
74,0.7875000000000001,0.05728219618694801
75,0.79375,0.06218671481916373
76,0.8062500000000001,0.06465050270492873
77,0.8437500000000001,0.0836193010016228
78,0.84375,0.07368641326594745
79,0.8187500000000001,0.08727650027355587
80,0.79375,0.09416574483324598
81,0.8062500000000001,0.07781187248742957
82,0.80625,0.0836193010016228
83,0.8375000000000001,0.037499999999999985
84,0.8500000000000001,0.11319231422671766
85,0.8187500000000001,0.09742785792574933
86,0.83125,0.08172935519138759
87,0.7812500000000001,0.10364452469860624
88,0.8250000000000001,0.09842509842514761
89,0.8125,0.11792476415070756
90,0.825,0.09842509842514761
91,0.78125,0.06465050270492874
92,0.8125,0.11388041973930373
93,0.84375,0.09078649403958715
94,0.84375,0.09416574483324601
95,0.8625,0.10231690964840556
96,0.8,0.07705517503711219
97,0.88125,0.09416574483324598
98,0.8250000000000001,0.075
99,0.7375,0.02165063509461094
100,0.8687500000000001,0.08546746456985836
101,0.8375,0.04145780987944249
102,0.84375,0.08904879280484378
103,0.875,0.06373774391990977
104,0.8812500000000001,0.06702378309227254
105,0.875,0.12374368670764578
106,0.84375,0.0836193010016228
107,0.81875,0.08904879280484376
108,0.85,0.046770717334674264
109,0.86875,0.08172935519138762
110,0.84375,0.11507470399701226
111,0.7937500000000001,0.07781187248742957
112,0.89375,0.06931585316505884
113,0.8375,0.10077822185373185
114,0.8375,0.041457809879442496
115,0.84375,0.0715345196391225
116,0.8625,0.08926785535678562
117,0.8875,0.07180703308172534
118,0.89375,0.1036445246986062
119,0.8500000000000001,0.08100925873009823
120,0.8625,0.07180703308172534
121,0.9,0.07705517503711216
122,0.84375,0.05694020986965188
123,0.84375,0.08727650027355584
124,0.825,0.09519716382329882
125,0.8875,0.09601432184835759
126,0.89375,0.062186714819163706
127,0.9062500000000001,0.08361930100162279
128,0.85625,0.10661701318269985
129,0.9125000000000001,0.05153882032022071
130,0.85625,0.11232625472257138
131,0.88125,0.08904879280484379
132,0.9,0.10752906583803279
133,0.8812500000000001,0.05412658773652737
134,0.875,0.06373774391990979
135,0.8500000000000001,0.06846531968814577
136,0.875,0.06373774391990979
137,0.875,0.0883883476483184
138,0.90625,0.08172935519138763
139,0.89375,0.08172935519138759
140,0.90625,0.09742785792574934
141,0.90625,0.07577722283113836
142,0.9000000000000001,0.07288689868556623
143,0.8625,0.09437293044088436
144,0.85625,0.06465050270492873
145,0.86875,0.06931585316505887
146,0.8500000000000001,0.1075290658380328
147,0.9187500000000001,0.06931585316505881
148,0.8687500000000001,0.048007160924178796
149,0.90625,0.09742785792574934
150,0.9125000000000001,0.0960143218483576
151,0.8625,0.1231107225224513
152,0.84375,0.10364452469860622
153,0.8875,0.05728219618694798
154,0.875,0.10752906583803279
155,0.94375,0.06931585316505882
156,0.8625,0.04145780987944249
157,0.875,0.1045825033167594
158,0.90625,0.06218671481916371
159,0.8625,0.05153882032022075
160,0.9000000000000001,0.07288689868556623
161,0.8812500000000001,0.10364452469860619
162,0.85,0.09519716382329882
163,0.91875,0.05694020986965183
164,0.9125,0.06731456008918127
165,0.88125,0.09742785792574933
166,0.9375,0.037499999999999985
167,0.90625,0.03697549864437256
168,0.925,0.03952847075210473
169,0.90625,0.0836193010016228
170,0.9187500000000001,0.07781187248742956
171,0.9062500000000001,0.07781187248742956
172,0.90625,0.03697549864437256
173,0.89375,0.09416574483324602
174,0.91875,0.07153451963912245
175,0.90625,0.0409839907768875
176,0.9375,0.054486236794258375
177,0.89375,0.10058423087144425
178,0.90625,0.05115845482420277
179,0.9,0.0883883476483184
180,0.9125,0.07395099728874517
181,0.8625,0.10383279828647593
182,0.91875,0.08546746456985838
183,0.9,0.10155048005794948
184,0.91875,0.08546746456985838
185,0.86875,0.0446339276783928
186,0.94375,0.05694020986965182
187,0.89375,0.09416574483324601
188,0.9,0.06846531968814573
189,0.9312499999999999,0.09249155366842962
190,0.89375,0.048007160924178775
191,0.9375,0.06495190528383286
192,0.9375,0.051538820320220745
193,0.875,0.09185586535436914
194,0.925,0.06373774391990979
195,0.9187500000000001,0.0446339276783928
196,0.9375,0.05728219618694796
197,0.9,0.08838834764831843
198,0.8625,0.09601432184835756
199,0.93125,0.048007160924178796
200,0.925,0.06373774391990977
201,0.9,0.0883883476483184
202,0.90625,0.048007160924178775
203,0.8812500000000001,0.07153451963912245
204,0.89375,0.10661701318269985
205,0.94375,0.0836193010016228
206,0.925,0.055901699437494706
207,0.96875,0.0409839907768875
208,0.9437500000000001,0.062186714819163706
209,0.925,0.04677071733467422
210,0.95,0.03952847075210473


==> YOTO_entr_summary.csv <==
step,mean,std
1,1.476145258022984,0.20344184958342368
2,1.2678297888150434,0.3395247090928021
3,1.1212129881149784,0.4017434687274186
4,1.005881357952885,0.4011711939950863
5,0.8490517867390436,0.4320942094821913
6,0.8550194449880792,0.4053365241562203
7,0.7101266628737574,0.39587424489236434
8,0.7280522318416213,0.3756157511956
9,0.6096805772238405,0.3458438460950835
10,0.5795581276437743,0.2876980653249329
11,0.5338771923109942,0.32237558665433586
12,0.4934405132020583,0.2507970175406704
13,0.465974303417821,0.26271051249302446
14,0.4111430257714275,0.22858610283427316
15,0.3603962178449531,0.24974929199519807
16,0.36361243315199143,0.2554679473062366
17,0.32831658420023674,0.21290576459110327
18,0.3215304443923715,0.21328922165356026
19,0.27208799857293237,0.19684069480305394
20,0.284789712758911,0.22105798137040814
21,0.2583513975959892,0.18516034364222472


==> YOTO_var_summary.csv <==
step,mean,std
1,0.0036378804943524,0.0019083123641779663
2,0.0024112542741931502,0.0009657301768071783
3,0.0018940824957098502,0.0005700143278592821
4,0.001321428775554475,0.0004075901357867246
5,0.001112521451432225,0.0005420248096307968
6,0.001224825842655225,0.000504824391419811
7,0.000892581701918925,0.0005806330416439137
8,0.00111834381095825,0.000693351948986105
9,0.0006635889294557,0.000503664750538976
10,0.000708078881871125,0.00046853343727340345
11,0.0006805882512707904,0.0005867028431983606
12,0.0006204554592841,0.00035495338144722073
13,0.0005845305277034001,0.0004568277446513854
14,0.000439203597124975,0.00033061957377199204
15,0.0003639244296209273,0.0003686987956908515
16,0.0003546489297150096,0.0004391923321644969
17,0.0003161613585689107,0.00032523340083222616
18,0.0003125922448816559,0.000298068504830827
19,0.0002822743972501132,0.00032025133791685863
20,0.0003450812864684708,0.0004016493596085503
21,0.00023875527676863286,0.0002909503162301692


==> aug_YOTO_acc_summary.csv <==
step,mean,std
1,0.2828125,0.05943664563003198
2,0.3984375000000001,0.09012523838387336
3,0.46171874999999996,0.08314717162019104
4,0.52421875,0.11241044612685025
5,0.5640625,0.1100315118216141
6,0.5789062500000001,0.09521960124332335
7,0.6226562500000001,0.09214445499289418
8,0.6562499999999999,0.10326694776161441
9,0.67890625,0.10590188837285906
10,0.7015625,0.0870384029825341
11,0.7234375,0.10605450765408324
12,0.72109375,0.10627010379658758
13,0.7226562499999999,0.08600494512490255
14,0.7460937500000002,0.09982589824758653
15,0.7601562499999999,0.08835726815569561
16,0.7523437500000001,0.10142719352292806
17,0.7789062500000001,0.09166629675588242
18,0.7999999999999999,0.10551214385083832
19,0.7929687500000001,0.08506302236246661
20,0.8078125,0.09152302903504668
21,0.8179687499999999,0.08799733105860368
22,0.8156249999999998,0.08541031480447779
23,0.81171875,0.09621435520979964
24,0.8257812499999999,0.08326453866105003
25,0.8421875,0.08063166154650417
26,0.8453125000000001,0.09237269533660906
27,0.8523437499999998,0.0992863942639549
28,0.8367187500000001,0.10532397470869344
29,0.859375,0.08143008887997112
30,0.8382812500000001,0.08970097350886162
31,0.8601562500000001,0.06698279134178793
32,0.8671874999999999,0.08038906855879098
33,0.8656250000000001,0.08766725086940956
34,0.8890624999999999,0.06553192804847115
35,0.8703125,0.07891785186983992
36,0.8859374999999999,0.08499482980599467
37,0.8609375000000001,0.11003151182161405
38,0.86953125,0.09115885323673996
39,0.9039062500000001,0.07291620163542184
40,0.8953125,0.07138077362812759
41,0.8812500000000001,0.07979465834252314
42,0.9062499999999999,0.07180703308172534
43,0.8945312500000002,0.06576900123490927
44,0.8859374999999999,0.09801496617226367
45,0.9101562499999999,0.07391384738962989
46,0.8875,0.06846531968814573
47,0.9085937500000002,0.0614312926035054
48,0.8867187499999999,0.0760305178756366
49,0.91171875,0.08027890226228494
50,0.9156249999999999,0.0736201186836859
51,0.8851562500000001,0.07548265917373008
52,0.9187500000000001,0.06495190528383288
53,0.9023437499999999,0.07612678954177365
54,0.9156249999999999,0.06810779599282303
55,0.9234375,0.07366984521328925
56,0.9140625,0.06985965283158796
57,0.9054687500000002,0.07308342167302716
58,0.9156249999999999,0.06366108996082298
59,0.9367187500000004,0.052657640931183934
60,0.9265625,0.0627922853044066
61,0.93359375,0.0623778102448098
62,0.9218750000000002,0.06952686081652183
63,0.9453125,0.04777776516068953
64,0.9312500000000001,0.05484352742120074
65,0.9109375000000002,0.06844748785565469
66,0.9218750000000001,0.0624218261107443
67,0.9320312500000001,0.06319438482521605
68,0.9484375000000003,0.05189288095442378
69,0.9445312499999999,0.05067296146306725
70,0.9218750000000001,0.06427176187875977
71,0.9382812500000001,0.05038305417933194
72,0.9343750000000001,0.04950931099298392
73,0.9500000000000002,0.05863019699779286
74,0.9421875000000001,0.047367207472575355
75,0.9484374999999999,0.0551763861969049
76,0.9453125000000001,0.058775758980637555
77,0.9460937500000002,0.05344001273332089
78,0.94375,0.048814060474416575
79,0.94453125,0.04085720895310275
80,0.94296875,0.06162968256804101
81,0.946875,0.051443992603607276
82,0.9265625,0.05151512975573291
83,0.9500000000000002,0.04921254921257381
84,0.9421875000000002,0.051325211580177624
85,0.94453125,0.052564831621888596
86,0.93671875,0.047592170032868836
87,0.9437500000000003,0.06281172263200555
88,0.9562500000000002,0.03952847075210472
89,0.9554687500000002,0.04830501033472094
90,0.9437500000000001,0.05694020986965185
91,0.9578125000000002,0.06169402194499886
92,0.9546874999999999,0.03720587781184579
93,0.9554687500000003,0.04451754174971366
94,0.9484375000000002,0.04632489712616746
95,0.9539062500000002,0.04925593833171284
96,0.9453125000000002,0.04898879814559649
97,0.9617187500000002,0.04462708984952411
98,0.9609375000000002,0.03746743377588062
99,0.9562499999999999,0.055901699437494734
100,0.9515625000000001,0.058609372917222013
101,0.9640625,0.04281934251888974
102,0.9617187500000002,0.03364821166774691
103,0.95,0.057622152858080526
104,0.9609374999999999,0.03746743377588061
105,0.9625,0.033657280044590634
106,0.9578125000000002,0.041191957270200204
107,0.9671875000000001,0.05499911220874387
108,0.9601562499999999,0.04500840850260647
109,0.9648437500000002,0.03690114274568606
110,0.9625000000000001,0.053400023408234534
111,0.9703125000000004,0.037205877811845776
112,0.9476562500000001,0.04974912648416552
113,0.9507812499999999,0.048607313219694595
114,0.9484375000000003,0.046744610317661195
115,0.9554687500000001,0.04989613234948675
116,0.9500000000000002,0.0484122918275927
117,0.9679687500000002,0.030126280444779434
118,0.9539062500000002,0.05344001273332088
119,0.9695312500000001,0.04451754174971368
120,0.9460937500000002,0.055939900437322006
121,0.9734375,0.034763430408260916
122,0.9750000000000001,0.03852758751855609
123,0.959375,0.049902248195847834
124,0.9750000000000003,0.03365728004459063
125,0.9781250000000001,0.025579227412101405
126,0.9617187500000002,0.0441872679449352
127,0.9765625000000001,0.04460657007381311
128,0.9656250000000002,0.036309218870694514
129,0.9609375000000003,0.0441665438284455
130,0.9671875000000001,0.04349815908460953
131,0.9703125000000001,0.0372058778118458
132,0.9695312500000001,0.0495031466013778
133,0.95859375,0.04618634766830452
134,0.9710937500000002,0.04243992767356584
135,0.9664062500000001,0.047024501176913064
136,0.971875,0.03630921887069452
137,0.9765625,0.03419698223162389
138,0.9609375000000002,0.03998901216271789
139,0.975,0.034798527267687625
140,0.9726562499999999,0.03443708881333468
141,0.9781250000000001,0.031093357409581877
142,0.9750000000000001,0.04098399077688749
143,0.9578125000000001,0.05464283890639282
144,0.97109375,0.03858299445270546
145,0.9671875000000002,0.04568809849129202
146,0.96953125,0.033502783816236816
147,0.9648437500000002,0.0436871758750494
148,0.9812500000000002,0.025769410160110372
149,0.97265625,0.029553562999027706
150,0.9734375000000001,0.044166543828445516
151,0.9695312500000001,0.03939700525975926
152,0.9671875000000001,0.03924955214712646
153,0.9765625,0.03586950088515311
154,0.9789062500000001,0.02659694457898313
155,0.9726562500000002,0.04522486137001968
156,0.9851562500000002,0.023267613455992844
157,0.9765625000000002,0.031210913055372155
158,0.9726562500000001,0.03663554402404173
159,0.9726562499999999,0.034437088813334675
160,0.9718750000000002,0.035216961467452006
161,0.9789062500000001,0.03372069039829256
162,0.9625,0.061871843353822883
163,0.9640624999999999,0.045473850658922635
164,0.9765625000000001,0.029933193844793773
165,0.9789062500000001,0.033720690398292556
166,0.9679687500000003,0.04295454310591022
167,0.9640625,0.046744610317661195
168,0.9750000000000002,0.041457809879442475
169,0.9664062500000001,0.046186347668304525
170,0.9578125000000001,0.050170607368757246
171,0.9679687500000002,0.03864621939384884
172,0.96953125,0.03988967941006169
173,0.9789062500000001,0.03254166499946646
174,0.9804687500000002,0.026320125824879716
175,0.9765625000000001,0.04460657007381311
176,0.9804687500000001,0.030448711359226683
177,0.9804687500000001,0.035758726535455636
178,0.9781250000000001,0.029810600044279562
179,0.9695312500000001,0.03575872653545564
180,0.9773437500000001,0.04115489747208101
181,0.9789062499999999,0.033136421969450776
182,0.9750000000000002,0.0400195264839553
183,0.9875000000000002,0.019764235376052375
184,0.9789062500000001,0.03131828477004288
185,0.97265625,0.03555331329057111
186,0.98046875,0.032914647551470146
187,0.9718750000000002,0.0565098166250785
188,0.97578125,0.03506933701166162
189,0.9796874999999999,0.03332926407453364
190,0.9781250000000001,0.03408972535823661
191,0.9757812500000002,0.038772359980242366
192,0.9789062500000001,0.029387879490318795
193,0.9750000000000001,0.05266343608235225
194,0.9890625000000002,0.0353207954858041
195,0.9875000000000002,0.020728904939721245
196,0.9828125000000001,0.03213588093937989
197,0.9796875,0.03559620546842036
198,0.9828125000000001,0.026836818808308852
199,0.97421875,0.0315512820411073
200,0.9843750000000002,0.02480391854123053
201,0.9828125000000002,0.03874873989886639
202,0.9757812500000002,0.044407723409757224
203,0.9796874999999999,0.03391021002220422
204,0.97578125,0.026870911752999743
205,0.975,0.03903123748998998
206,0.9828125000000002,0.02533949178160445
207,0.98046875,0.028459383750135913
208,0.97578125,0.03276596402423557
209,0.9820312500000001,0.03321001766692545
210,0.9773437500000003,0.03147380793513076


==> aug_entr_acc_summary.csv <==
step,mean,std
1,0.2828125,0.05943664563003199
2,0.39843750000000006,0.09012523838387337
3,0.46171875,0.08314717162019103
4,0.5242187500000001,0.11241044612685029
5,0.5640625,0.1100315118216141
6,0.5789062499999998,0.09521960124332333
7,0.62265625,0.09214445499289418
8,0.65625,0.10326694776161442
9,0.67890625,0.10590188837285905
10,0.7015625000000002,0.0870384029825341
11,0.6437500000000002,0.09930225324734582
12,0.6874999999999998,0.10556396165358709
13,0.7025,0.1037725879025863
14,0.7218750000000002,0.11049427304163778
15,0.7218749999999999,0.10762891978924624
16,0.75,0.09617692030835674
17,0.745,0.10259142264341593
18,0.7531250000000002,0.10972800178167832
19,0.760625,0.11107254104863182
20,0.7818750000000001,0.12819510277307788
21,0.7463541666666667,0.08637514823511962
22,0.7541666666666668,0.0956520023604083
23,0.7651041666666666,0.09854491493941564
24,0.7843749999999998,0.08945606269436286
25,0.8119791666666666,0.09800389510045564
26,0.8125,0.09223309842157773
27,0.8151041666666665,0.10285502328993087
28,0.8161458333333332,0.07113713953714879
29,0.8057291666666668,0.09077304717673634
30,0.8333333333333333,0.08186201126828539
31,0.8084821428571431,0.08143008887997114
32,0.8098214285714285,0.0945880906232656
33,0.8049107142857144,0.0847873521775843
34,0.8339285714285714,0.0727336137657725
35,0.8379464285714285,0.09186345894470617
36,0.8446428571428568,0.08419410881518775
37,0.833482142857143,0.08425917976695478
38,0.8522321428571428,0.08425917976695478
39,0.8584821428571427,0.09016420500839518
40,0.8495535714285714,0.07491358754918762
41,0.8339843749999999,0.09255669583211887
42,0.8285156249999999,0.0975397742890528
43,0.846875,0.08154992719187427
44,0.8503906250000002,0.07657744592639122
45,0.8597656250000002,0.059435361998219326
46,0.8527343750000002,0.08224952359047055
47,0.8535156249999999,0.07770099785948294
48,0.8597656250000002,0.07472177397425313
49,0.8808593749999999,0.0728858519337558
50,0.8777343750000001,0.07076137103575207
51,0.8538194444444442,0.07733551716065636
52,0.8663194444444446,0.07106358953582387
53,0.8684027777777775,0.07587500762706656
54,0.8732638888888886,0.07939097729738923
55,0.8815972222222223,0.06807592523956044
56,0.8798611111111112,0.07760086526659003
57,0.8871527777777778,0.06532854851857042
58,0.8819444444444445,0.07274119097318611
59,0.884375,0.08239562116608916
60,0.9006944444444444,0.07596790562589695
61,0.878125,0.07530925822898535
62,0.88375,0.07448783457719789
63,0.8887499999999999,0.0667902500369627
64,0.8971874999999998,0.06389612542048224
65,0.8875000000000001,0.06873863542433759
66,0.8937499999999999,0.06173279112432873
67,0.8990624999999999,0.07488989313485497
68,0.9028125000000001,0.061351160084793806
69,0.8934374999999998,0.06724997095724279
70,0.8934375,0.05924574747397487
71,0.8999999999999997,0.07846671137105485
72,0.8892045454545453,0.060321003393620884
73,0.9065340909090908,0.06980027495120963
74,0.9031250000000001,0.07073293149686713
75,0.9161931818181818,0.06189727456149015
76,0.9153409090909089,0.057829075410297866
77,0.9025568181818179,0.07738075253319333
78,0.9105113636363635,0.06807223675127999
79,0.914772727272727,0.05730473492328622
80,0.9173295454545454,0.060998889664396816
81,0.9109375000000002,0.07010772650694234
82,0.9106770833333331,0.07357542824539356
83,0.9098958333333336,0.0713959731542255
84,0.9213541666666665,0.06488295752417064
85,0.9216145833333333,0.06218180721430904
86,0.9148437499999998,0.06788388699621788
87,0.9213541666666668,0.06637100780524077
88,0.9221354166666665,0.05037228482998418
89,0.9226562499999998,0.05328751185100345
90,0.92421875,0.061708859967086555
91,0.9187500000000001,0.06435666783843207
92,0.9218749999999999,0.06075551740961525
93,0.9233173076923076,0.05598381710250619
94,0.9259615384615385,0.056453035934944995
95,0.9223557692307693,0.06759169136708969
96,0.932451923076923,0.05913998959319184
97,0.923076923076923,0.05516918572223481
98,0.9302884615384615,0.05280369683467517
99,0.9281249999999998,0.05108328617541448
100,0.9302884615384615,0.06535456040008805
101,0.9125,0.06257648381405438
102,0.9227678571428569,0.05642511008823454
103,0.9323660714285713,0.05088453487719393
104,0.9220982142857143,0.06387166698740529
105,0.924330357142857,0.05962412491870575
106,0.9294642857142856,0.056292500950528956
107,0.9374999999999999,0.04683884660215711
108,0.9386160714285712,0.048670440541724196
109,0.9383928571428571,0.04883038897812611
110,0.9374999999999998,0.06039833759031343
111,0.9358333333333333,0.04780603169754489
112,0.9295833333333335,0.04977553783402711
113,0.9391666666666669,0.04898270669895199
114,0.9370833333333334,0.054465521713792056
115,0.9406250000000002,0.04087104975815197
116,0.9406249999999998,0.049563634041951014
117,0.9422916666666667,0.04945843864071911
118,0.9412500000000001,0.04350726312289069
119,0.9433333333333337,0.048847836299176134
120,0.9443750000000002,0.04826458832426844
121,0.9484375000000002,0.043666214414006616
122,0.9474609375000003,0.038140985858340005
123,0.9414062499999999,0.042897668479038566
124,0.9453124999999999,0.052871638486526956
125,0.9445312499999999,0.05150920541211541
126,0.9476562500000001,0.044599728050600265
127,0.947265625,0.04413716800622095
128,0.9517578125,0.04330787693468525
129,0.9527343749999999,0.04029122197649724
130,0.9525390625000001,0.04965356975833753
131,0.949080882352941,0.043615013580211984
132,0.9468749999999999,0.04092582261011842
133,0.9512867647058821,0.03855169918366893
134,0.9520220588235293,0.04438910054250165
135,0.9575367647058823,0.03842527392274599
136,0.9496323529411762,0.036703993988944646
137,0.9551470588235291,0.03991638102394108
138,0.9551470588235291,0.03760078728101649
139,0.9455882352941175,0.04287464628562721
140,0.9599264705882353,0.033901365044834327
141,0.9569444444444445,0.03737117790853809
142,0.9628472222222219,0.03056936241091521
143,0.9557291666666665,0.038577232714043334
144,0.9553819444444442,0.03820036254655538
145,0.9597222222222221,0.03466662215096856
146,0.9562499999999999,0.03905594080733017
147,0.957986111111111,0.034969604857488554
148,0.963715277777778,0.030491864649433646
149,0.9567708333333336,0.03607729118751868
150,0.9550347222222222,0.03992564885311937
151,0.9605263157894737,0.031851890623447926
152,0.9626644736842105,0.03064290843904797
153,0.9629934210526316,0.03167431802093635
154,0.9626644736842103,0.03180727148065869
155,0.9644736842105263,0.0312482686500998
156,0.9643092105263156,0.029414130829441894
157,0.9615131578947369,0.03128806545899261
158,0.9679276315789475,0.02764283526990318
159,0.9611842105263154,0.03525112717004952
160,0.9639802631578945,0.03360056882577307
161,0.9660937500000002,0.032445492151260386
162,0.9642187500000001,0.029820016741066727
163,0.9665624999999999,0.03011533818090043
164,0.965625,0.02909440453076845
165,0.97078125,0.02842504878513843
166,0.9715625,0.025231351405543067
167,0.96640625,0.031480012880199075
168,0.96765625,0.032691368676418246
169,0.96828125,0.029411131369559713
170,0.9734374999999997,0.02074538728850344
171,0.9671130952380952,0.029722816593438197
172,0.9666666666666668,0.03156446091324487
173,0.9665178571428572,0.02830942305941459
174,0.9709821428571427,0.028998772723073007
175,0.9683035714285715,0.032789124191558265
176,0.9699404761904763,0.028902778526916098
177,0.9709821428571429,0.030822975255017617
178,0.9706845238095239,0.025508140151768527
179,0.970089285714286,0.026088393453012455
180,0.9708333333333334,0.026318679725516818
181,0.9606534090909092,0.03819279764690078
182,0.9654829545454544,0.031241928193072147
183,0.9707386363636363,0.03126420131861537
184,0.9686079545454543,0.03022298702957187
185,0.9697443181818184,0.03174930400014779
186,0.9688920454545455,0.029040914404551386
187,0.9667613636363638,0.035708543480228075
188,0.9707386363636363,0.029390711465606737
189,0.9710227272727273,0.030124354867753576
190,0.971590909090909,0.03214121732666128
191,0.9680706521739131,0.03175716757804987
192,0.9698369565217391,0.026822455447946758
193,0.9725543478260872,0.027399875729300246
194,0.9724184782608697,0.028605948704351552
195,0.9711956521739131,0.027642695600064195
196,0.9741847826086959,0.02277264707124274
197,0.9782608695652174,0.020393111999232306
198,0.9764945652173913,0.02162632075252551
199,0.9739130434782609,0.024011654385189724
200,0.9740489130434784,0.024797963754711046
201,0.9738281250000003,0.030014362429342564
202,0.971354166666667,0.026836818808308852
203,0.9760416666666669,0.024738212681329023
204,0.97265625,0.028620964583942282
205,0.9740885416666669,0.024222599940412322
206,0.9740885416666667,0.028918857517119975
207,0.9769531250000001,0.02217023915349725
208,0.9753906250000002,0.029780726702730232
209,0.9766927083333334,0.023451601660498794
210,0.9750000000000001,0.025237586332470256


==> aug_random_acc_summary.csv <==
step,mean,std
1,0.2828125000000001,0.05943664563003198
2,0.39843750000000006,0.09012523838387337
3,0.46171875000000007,0.08314717162019104
4,0.52421875,0.11241044612685025
5,0.5640625,0.1100315118216141
6,0.57890625,0.09521960124332333
7,0.62265625,0.09214445499289418
8,0.65625,0.10326694776161444
9,0.67890625,0.10590188837285906
10,0.7015625,0.0870384029825341
11,0.6649999999999998,0.10404326023342404
12,0.6887499999999999,0.09205127647132332
13,0.7000000000000001,0.08717797887081347
14,0.7275,0.11562331079847177
15,0.73375,0.10693894285993295
16,0.7418750000000001,0.10165620677066403
17,0.7562500000000002,0.10080147568364264
18,0.77,0.1
19,0.7706250000000001,0.09192175680979993
20,0.795625,0.09832781587628192
21,0.7286458333333332,0.08571942026411906
22,0.7437499999999999,0.09049919428738946
23,0.7796874999999998,0.10297100244122127
24,0.7692708333333333,0.09299318364730347
25,0.8036458333333332,0.07104556135462965
26,0.8026041666666668,0.07478085750581866
27,0.8244791666666668,0.07817186094593116
28,0.8109375000000001,0.07103028684515891
29,0.8026041666666669,0.08344881321554748
30,0.8140625000000002,0.09014931431535005
31,0.7687499999999999,0.09288718607393967
32,0.7964285714285715,0.08183170883849714
33,0.7857142857142858,0.07098073897982779
34,0.811607142857143,0.07588235221414147
35,0.8147321428571427,0.07538035991366906
36,0.8017857142857143,0.07674417481051535
37,0.8316964285714286,0.08118497201528402
38,0.8343749999999999,0.06896273903348098
39,0.8316964285714284,0.0639609230790367
40,0.8424107142857142,0.06638289280102709
41,0.79609375,0.08276457929535738
42,0.821484375,0.07189092045146853
43,0.8347656249999998,0.06605028675834325
44,0.8187499999999999,0.0864332292871208
45,0.821875,0.07799989983967928
46,0.826953125,0.07831909483155672
47,0.834765625,0.07260057510694644
48,0.8406250000000001,0.0592927061281571
49,0.8593749999999999,0.07368641326594746
50,0.8574218749999998,0.059854916957459516
51,0.801736111111111,0.06900468398621241
52,0.8239583333333333,0.07658355876926477
53,0.827777777777778,0.06602702402224839
54,0.8236111111111111,0.08063932426108215
55,0.8510416666666666,0.07086651592045219
56,0.8270833333333332,0.06848996840125522
57,0.8444444444444443,0.07438015466108823
58,0.8548611111111111,0.062357089699588045
59,0.8503472222222224,0.07427553261586463
60,0.8531249999999998,0.07400233432879745
61,0.8381250000000001,0.05944732437208591
62,0.8481250000000002,0.06439320131038677
63,0.839375,0.060773015187663676
64,0.8453125000000001,0.07335633812936686
65,0.8615624999999999,0.054492509519657825
66,0.8590625000000003,0.06653755401087419
67,0.8565625,0.05855602952514797
68,0.8606250000000001,0.06538049690083428
69,0.8603125,0.05604040813332821
70,0.8665625000000002,0.052655090862612684
71,0.8497159090909089,0.04395153551553747
72,0.831534090909091,0.0713283198295792
73,0.8571022727272727,0.06983726564321271
74,0.8420454545454544,0.06403083903173092
75,0.8463068181818182,0.053172074427907556
76,0.8693181818181818,0.0533365077395515
77,0.8605113636363635,0.057881387648855025
78,0.871875,0.0424190633675883
79,0.8690340909090906,0.05309916727296808
80,0.8670454545454546,0.05676133519882807
81,0.8395833333333333,0.055473028982059774
82,0.8539062500000001,0.06789187862446967
83,0.853125,0.06318204243383645
84,0.8591145833333331,0.07372643735529452
85,0.8664062499999999,0.06951856938052799
86,0.8700520833333335,0.05810443838080366
87,0.8684895833333335,0.06352405408228137
88,0.8690104166666666,0.04904621434415764
89,0.8695312499999999,0.0592051435555856
90,0.8671875,0.065116665466897
91,0.8466346153846152,0.05506644386234663
92,0.8463942307692306,0.06651968318279669
93,0.8459134615384616,0.06748559935691564
94,0.8567307692307691,0.07070414021672977
95,0.8622596153846153,0.05666911170253022
96,0.8593749999999999,0.060576446121443486
97,0.853125,0.057221132841276855
98,0.8615384615384615,0.054765503330377496
99,0.8769230769230768,0.04981474556534086
100,0.8709134615384615,0.056779131113725116
101,0.8555803571428571,0.079854267274287
102,0.8640625000000001,0.06574447033374203
103,0.8573660714285714,0.06668356337480957
104,0.8600446428571427,0.062291984832418414
105,0.8665178571428573,0.05782068681691347
106,0.8716517857142856,0.05848001291104961
107,0.8745535714285713,0.06328430091536871
108,0.8703125,0.05689425203989041
109,0.8785714285714283,0.05838493830097078
110,0.8727678571428571,0.059344782858740154
111,0.8666666666666669,0.06980130530457308
112,0.8627083333333335,0.06724456555902655
113,0.8702083333333333,0.06148586953746183
114,0.8714583333333336,0.0662955163349009
115,0.8691666666666669,0.060753372105770566
116,0.8702083333333334,0.05833296130833748
117,0.87,0.06381396573025548
118,0.8814583333333336,0.054740153224118744
119,0.8810416666666666,0.0636856292659498
120,0.8787500000000001,0.05548867502072431
121,0.8664062500000003,0.0635219188917298
122,0.8605468750000002,0.06509153523296538
123,0.8701171875,0.05414314737540516
124,0.8822265625000001,0.048263532727190535
125,0.8732421874999999,0.05232005935432263
126,0.8736328125000002,0.06286484089071444
127,0.8662109374999999,0.05710845320305998
128,0.8806640624999998,0.052949143103274976
129,0.8791015624999998,0.05716720471068699
130,0.8869140625000002,0.05297219234297455
131,0.8740808823529411,0.059022812708161385
132,0.8779411764705882,0.060276180976232906
133,0.8777573529411763,0.0587082395016289
134,0.8832720588235295,0.059009070893078455
135,0.885845588235294,0.05426967486814452
136,0.8847426470588237,0.051193780350998634
137,0.888235294117647,0.054906337360571975
138,0.8865808823529411,0.05549857332793325
139,0.8867647058823528,0.05578551981879602
140,0.891360294117647,0.05021546083118114
141,0.8798611111111111,0.05179550096053795
142,0.892361111111111,0.04774526510038636
143,0.882986111111111,0.052520158901600646
144,0.8781250000000002,0.04372105523996759
145,0.8890625000000002,0.04960267236848917
146,0.8868055555555553,0.050988492710501716
147,0.8869791666666668,0.04406542762360573
148,0.8914930555555555,0.04411738110962868
149,0.8979166666666665,0.044068505522791956
150,0.8881944444444445,0.051477963342352086
151,0.8764802631578947,0.045370595697515025
152,0.8835526315789473,0.04440180270104463
153,0.8861842105263157,0.0506151562708378
154,0.8889802631578947,0.05404931597925624
155,0.8889802631578948,0.04034905214932603
156,0.8851973684210528,0.04847818247315257
157,0.895888157894737,0.03748809540957867
158,0.8902960526315791,0.053287189278521586
159,0.8907894736842106,0.04419172532564909
160,0.893421052631579,0.04998268398216469
161,0.8859375,0.044024806572544976
162,0.8946875000000002,0.045943877108380826
163,0.9004687499999998,0.04167132135458988
164,0.8845312500000001,0.05169561416056007
165,0.8884375000000002,0.04150371783045465
166,0.88859375,0.05191992595273513
167,0.8928125,0.047433135504096696
168,0.89921875,0.04481052776343412
169,0.9021874999999999,0.04548243994939145
170,0.9051562499999999,0.04305672811463382
171,0.8959821428571428,0.0433684671640698
172,0.8921130952380951,0.047924753458391624
173,0.8928571428571428,0.0512458172619783
174,0.8901785714285714,0.04553376902163046
175,0.8995535714285714,0.03295618645019683
176,0.9022321428571428,0.03892300773915843
177,0.9001488095238094,0.04980808370801271
178,0.8971726190476189,0.039624430420021325
179,0.8988095238095237,0.04190408549237628
180,0.9019345238095238,0.043641294736665615
181,0.8883522727272728,0.036202367893767705
182,0.8930397727272726,0.04441981898833686
183,0.9073863636363634,0.037288487521658635
184,0.8938920454545454,0.0443124905290878
185,0.9035511363636365,0.039014433236621446
186,0.897727272727273,0.03965892810594351
187,0.9041193181818182,0.03904131657020706
188,0.9032670454545455,0.03760718797718932
189,0.904971590909091,0.043795864020706884
190,0.9032670454545456,0.036738732583598666
191,0.8957880434782609,0.03482477700339924
192,0.898641304347826,0.04119604651641017
193,0.9001358695652173,0.034858686755194705
194,0.902853260869565,0.036822156234321765
195,0.9089673913043479,0.03713094230128661
196,0.9116847826086957,0.03848252095061543
197,0.9014945652173914,0.03434867526124215
198,0.9052989130434783,0.027812802004477444
199,0.911820652173913,0.03282958473662446
200,0.9066576086956519,0.0389334470281694
201,0.9044270833333334,0.03817303298204913
202,0.9088541666666666,0.03080851337743803
203,0.9049479166666665,0.031240232848644075
204,0.9074218749999999,0.03714727596691515
205,0.9113281250000002,0.033821849559057024
206,0.9114583333333334,0.031766563920785196
207,0.9079427083333333,0.035191677751177326
208,0.913671875,0.038234053601700534
209,0.9135416666666665,0.034010057744405214
210,0.9138020833333333,0.03580421388287744


==> aug_var_acc_summary.csv <==
step,mean,std
1,0.2871621621621623,0.06892554287192754
2,0.39324324324324333,0.0947344525946094
3,0.4486486486486487,0.09514319683287532
4,0.5108108108108109,0.13895611553756293
5,0.5689189189189189,0.11049724917167368
6,0.5831081081081081,0.11286413352771237
7,0.629054054054054,0.10142789902083581
8,0.6527027027027026,0.10978846118291126
9,0.6804054054054054,0.1146580013260256
10,0.7060810810810811,0.0882267895756797
11,0.6751351351351351,0.09713800774828597
12,0.6794594594594595,0.10628737043139853
13,0.715135135135135,0.09646793674364727
14,0.7281081081081081,0.13106296893535743
15,0.7378378378378377,0.1084319473999553
16,0.7491891891891891,0.10119230764425531
17,0.7491891891891893,0.09603992352221755
18,0.7691891891891891,0.09329923896385478
19,0.7535135135135137,0.10522090574868731
20,0.771891891891892,0.14485477980224154
21,0.7675675675675675,0.10519151317303513
22,0.7806306306306309,0.10026343031315486
23,0.7792792792792794,0.09542109969680936
24,0.8081081081081081,0.09256290950775513
25,0.8139639639639642,0.08132845147746527
26,0.811711711711712,0.09817133279912486
27,0.8238738738738739,0.09551036770134724
28,0.8234234234234236,0.09721801908662313
29,0.8108108108108111,0.08778353599870355
30,0.8333333333333333,0.08793595813279532
31,0.8185328185328185,0.09239504054622466
32,0.8420849420849419,0.10252982808676107
33,0.8328185328185328,0.09829572908845557
34,0.8471042471042468,0.06515837253970344
35,0.8567567567567567,0.06962879168815453
36,0.8563706563706562,0.11610263950777486
37,0.8679536679536678,0.07904598041942293
38,0.8741312741312739,0.07313316159782306
39,0.8606177606177606,0.08056648615727816
40,0.8698841698841696,0.06326157917496841
41,0.8675675675675676,0.08170788130319036
42,0.8726351351351351,0.0645827197045866
43,0.8722972972972972,0.08353138748637004
44,0.8793918918918919,0.07501217334856254
45,0.8753378378378381,0.10111233076713685
46,0.8827702702702701,0.08474680848607577
47,0.8766891891891891,0.12442985386061906
48,0.8905405405405404,0.08874145397592868
49,0.9043918918918918,0.043322351626784966
50,0.8881756756756756,0.11833394204859261
51,0.8828828828828826,0.08542791440266947
52,0.8906906906906903,0.088381189503658
53,0.915015015015015,0.05174410330657764
54,0.8993993993993991,0.06306306306306309
55,0.9132132132132129,0.054606783642132416
56,0.901201201201201,0.08594151792388602
57,0.9183183183183184,0.05244863169878872
58,0.916216216216216,0.05006466253155377
59,0.9102102102102098,0.058474568241132355
60,0.9237237237237237,0.052317793970889065
61,0.9181081081081081,0.051927071408557145
62,0.9100000000000003,0.07612223456122784
63,0.9154054054054054,0.06184525565035095
64,0.913243243243243,0.06790510286338411
65,0.9164864864864863,0.07260467620321806
66,0.9224324324324324,0.07227595037210771
67,0.934864864864865,0.05196784981284993
68,0.9297297297297299,0.05237528231164247
69,0.9286486486486485,0.07293692803475356
70,0.9240540540540542,0.05117323305070671
71,0.9267813267813267,0.060559005129563824
72,0.9243243243243244,0.05974609571250942
73,0.9390663390663392,0.05721809589192672
74,0.9302211302211303,0.058689966701651296
75,0.9334152334152335,0.06900984686139483
76,0.9341523341523341,0.0570045750686724
77,0.9321867321867322,0.051321364814883294
78,0.9373464373464375,0.06785865375771298
79,0.9346437346437345,0.05996193557819694
80,0.9410319410319409,0.049551106303510686
81,0.9342342342342341,0.05798751366397873
82,0.936936936936937,0.06300592649744013
83,0.9360360360360362,0.06215155282228213
84,0.936036036036036,0.05645475925504641
85,0.943918918918919,0.05951659144381106
86,0.9484234234234235,0.04823607167361781
87,0.9493243243243243,0.04598677747593912
88,0.9434684684684687,0.04932483853448698
89,0.9452702702702703,0.053816105398172914
90,0.9443693693693694,0.06166648569653426
91,0.9463617463617463,0.04696060278163199
92,0.9357588357588359,0.07142998540767406
93,0.9461538461538462,0.05039425563612844
94,0.9392931392931393,0.06705482726974415
95,0.9453222453222454,0.04257743470306872
96,0.9478170478170479,0.0673487581320243
97,0.9453222453222454,0.05453329850099219
98,0.9442827442827441,0.05633980559004632
99,0.9565488565488567,0.04039688819421021
100,0.9453222453222455,0.07941461390245183
101,0.9384169884169883,0.06791252264348491
102,0.9434362934362934,0.06653877557641019
103,0.9521235521235522,0.05150425750090403
104,0.9463320463320459,0.053904923901242414
105,0.9484555984555982,0.06542607469261182
106,0.9561776061776062,0.0423119167149138
107,0.949034749034749,0.05976517206494944
108,0.958301158301158,0.04110020021321339
109,0.9546332046332046,0.05874248062373268
110,0.9561776061776062,0.04340582371887649
111,0.9517117117117116,0.05981764893488436
112,0.9455855855855857,0.06378480174278037
113,0.9527927927927927,0.059231887734840435
114,0.9495495495495497,0.06312275167541713
115,0.9491891891891892,0.07702191648395998
116,0.9529729729729731,0.05159197614234741
117,0.9533333333333334,0.05705484427509425
118,0.9610810810810811,0.042716005074467746
119,0.9632432432432434,0.03539978865655585
120,0.9560360360360365,0.04694791592299081
121,0.9548986486486486,0.042986463121398616
122,0.9557432432432431,0.04630289110429831
123,0.9604729729729728,0.047154102734279085
124,0.9559121621621619,0.06770467508051041
125,0.9589527027027026,0.04783180123005629
126,0.9604729729729732,0.04055813244440192
127,0.9672297297297298,0.03700134120918194
128,0.9648648648648649,0.03728404460004968
129,0.9589527027027029,0.05742100442740578
130,0.9562499999999998,0.06639867305740216
131,0.958505564387917,0.05391171758261167
132,0.959300476947536,0.05652717055287892
133,0.9577106518282987,0.05058043045937433
134,0.9567567567567569,0.061500551284652115
135,0.9677265500794908,0.038259662569035055
136,0.9647058823529409,0.039872611141445025
137,0.9607313195548489,0.05086098789720333
138,0.959141494435612,0.06453867608375807
139,0.9631160572337041,0.04705184067128281
140,0.966772655007949,0.040713183319636914
141,0.9675675675675675,0.041079720048402366
142,0.9683183183183183,0.04051439486115695
143,0.9663663663663663,0.04485445163795507
144,0.963363363363363,0.04060888466759925
145,0.9653153153153153,0.04567379012205054
146,0.9654654654654653,0.04260720517108636
147,0.9644144144144143,0.04449058152324724
148,0.96981981981982,0.03379412587780226
149,0.9692192192192192,0.037847369980031575
150,0.9651651651651652,0.06227594003402548
151,0.9625889046941678,0.05740493420594887
152,0.9642958748221905,0.04785016817314233
153,0.9679943100995732,0.040756828645006724
154,0.9682788051209104,0.04335773194941235
155,0.9685633001422478,0.03722593166061837
156,0.9655761024182076,0.04916910260251692
157,0.9640113798008532,0.0635656999367605
158,0.9638691322901851,0.06676698730614557
159,0.9721194879089613,0.03861541797197924
160,0.9684210526315787,0.04073150104109495
161,0.9683783783783785,0.04210755299221226
162,0.9670270270270269,0.044667835024276986
163,0.9729729729729728,0.035706374997831344
164,0.9658108108108105,0.040844357073505144
165,0.9702702702702702,0.045216385841590684
166,0.9705405405405406,0.033486257443101235
167,0.9687837837837837,0.060015824550644886
168,0.9740540540540539,0.038464406815558114
169,0.9705405405405403,0.0413420763313055
170,0.9732432432432434,0.03939090676066392
171,0.9687258687258689,0.040761588130401295
172,0.9652509652509654,0.05655927729029515
173,0.9691119691119691,0.04489808717589701
174,0.9750321750321752,0.027218175556003362
175,0.9661518661518663,0.06446810280819813
176,0.9714285714285714,0.03775588880946724
177,0.9772200772200772,0.02668906797495905
178,0.973101673101673,0.039348998850108896
179,0.9673101673101673,0.06249262663781113
180,0.972844272844273,0.0428909471266939
181,0.972972972972973,0.034905436341675415
182,0.9703931203931204,0.041614470462948014
183,0.9756756756756757,0.040987043069654595
184,0.9713759213759214,0.04575899106643887
185,0.9771498771498772,0.03201041415457172
186,0.9748157248157249,0.0335954096022353
187,0.9733415233415234,0.04162172315052493
188,0.97002457002457,0.05630316423367726
189,0.9778869778869779,0.02784337801141635
190,0.9738329238329239,0.03542090960083351
191,0.966745005875441,0.06541853990828511
192,0.9745005875440663,0.03874549084751449
193,0.9755581668625147,0.03019633554213236
194,0.9784958871915395,0.032738807337727556
195,0.9729729729729731,0.050462887091623734
196,0.9735605170387782,0.05118908339284342
197,0.9757931844888369,0.036524264650809476
198,0.9768507638072855,0.03295823710696388
199,0.9766157461809637,0.0272245375929135
200,0.9762632197414808,0.039868923778067694
201,0.97240990990991,0.03411734727784634
202,0.9728603603603603,0.05031452893640528
203,0.972747747747748,0.04481981981981983
204,0.9754504504504505,0.03772808245197203
205,0.9745495495495496,0.033047532990134555
206,0.971509009009009,0.054889610020541456
207,0.9760135135135136,0.03726031264584389
208,0.9743243243243245,0.04004166272362566
209,0.979954954954955,0.025258383933496307
210,0.974211711711712,0.031027176130476387


==> drop005_YOTO_acc_summary.csv <==
step,mean,std
1,0.3515625,0.08219106456148381
2,0.5398437499999998,0.0935120678625893
3,0.6304687499999998,0.0823802101444121
4,0.68515625,0.09203841228496666
5,0.7203125,0.07165387179873813
6,0.7421874999999998,0.0919488436237781
7,0.7859375000000001,0.08815325344960331
8,0.796875,0.0837942979861995
9,0.8164062499999999,0.0921974306091959
10,0.8406249999999997,0.08722053585595538
11,0.8507812499999999,0.08760805270314767
12,0.8359375000000002,0.0809941886418402
13,0.8445312499999998,0.07824600004752638
14,0.8632812500000001,0.07473504631989931
15,0.8593750000000002,0.0823839145404004
16,0.859375,0.08609360821222442
17,0.8828125000000001,0.06685966529792081
18,0.9031250000000001,0.0867715211057176
19,0.9046875000000001,0.06999930245188159
20,0.9,0.07577722283113839
21,0.9070312500000004,0.06067149473548098
22,0.8976562500000003,0.07351641371787322
23,0.91171875,0.06874556093623424
24,0.9125000000000001,0.07126096406869609
25,0.9218750000000001,0.0648766859125834
26,0.9187500000000001,0.07180703308172534
27,0.9218749999999999,0.06210814660734931
28,0.9234375,0.0652332054535878
29,0.921875,0.056854391870813266
30,0.9140625,0.07446095348402407
31,0.93125,0.04841229182759269
32,0.9343750000000002,0.06304450313072502
33,0.9273437499999999,0.05602711920077186
34,0.9453124999999999,0.0430468041061122
35,0.9398437500000002,0.0483555253920118
36,0.9515625000000003,0.04504229782937366
37,0.9335937500000001,0.08305903750307664
38,0.9289062499999999,0.06222105721488102
39,0.9578125000000002,0.0465352269119857
40,0.9515625000000001,0.047160588352458004
41,0.9398437500000003,0.0633872568892005
42,0.9515625000000003,0.0414283549486339
43,0.95,0.040504629365049116
44,0.9414062500000002,0.06835379441506886
45,0.9546875000000002,0.04695306000411473
46,0.9500000000000003,0.04550068680800323
47,0.9539062500000003,0.04511676474369033
48,0.9359375000000001,0.04918773824592872
49,0.9539062500000001,0.04885780348048303
50,0.9585937500000001,0.04312471693747681
51,0.9484374999999999,0.049975579974123344
52,0.9632812500000001,0.03952074959356793
53,0.9531250000000002,0.05219779090153145
54,0.9476562499999999,0.05242530959314879
55,0.9546875000000002,0.05017060736875725
56,0.9585937499999999,0.0525183654633072
57,0.9570312500000001,0.0451708453921055
58,0.9640625,0.045473850658922635
59,0.96640625,0.042209195810125305
60,0.9632812500000001,0.04960168493546866
61,0.9710937500000002,0.033720690398292556
62,0.96484375,0.04955244026218587
63,0.9757812499999999,0.028287292172236994
64,0.9640625000000003,0.04590134631740117
65,0.9500000000000001,0.05340002340823454
66,0.9609375,0.04504229782937367
67,0.9664062500000004,0.044899790767190625
68,0.97578125,0.02828729217223699
69,0.97578125,0.03450791066462152
70,0.9640624999999998,0.04236075534914361
71,0.9640625000000003,0.03849589060860912
72,0.9601562499999999,0.03471950944263901
73,0.9742187500000004,0.03616605312219594
74,0.9734375000000001,0.03532079548580411
75,0.9750000000000003,0.03535533905932736
76,0.9656250000000002,0.04871392896287466
77,0.9718750000000002,0.03351189154613626
78,0.9734375000000003,0.036942470054802765
79,0.9710937500000001,0.03193583349370265
80,0.9687500000000001,0.04098399077688749
81,0.9695312500000001,0.044954132440049366
82,0.9640625,0.03476343040826091
83,0.97578125,0.0296360574037354
84,0.9695312500000001,0.032914647551470146
85,0.9812500000000002,0.027950849718747364
86,0.96484375,0.036901142745686066
87,0.9695312500000001,0.03788055600750205
88,0.9789062500000002,0.03131828477004288
89,0.9742187500000001,0.03877235998024235
90,0.975,0.03590351654086267
91,0.9742187500000001,0.05209830513977877
92,0.9773437500000001,0.03147380793513077
93,0.97890625,0.026596944578983133
94,0.9703125,0.03448136951674049
95,0.9710937500000002,0.04554761202233878
96,0.96953125,0.03464912009615106
97,0.9796875,0.025339491781604464
98,0.98125,0.029973947020704505
99,0.97421875,0.03506933701166162
100,0.9765625,0.034763430408260916
101,0.984375,0.02400358046208941
102,0.9804687500000002,0.02556729401867745
103,0.9742187500000001,0.041214177153468666
104,0.98359375,0.025471625604532977
105,0.9828125,0.022041774968227953
106,0.9773437500000001,0.031473807935130764
107,0.9875,0.023385358667337142
108,0.9710937500000001,0.0410360812083403
109,0.9781250000000001,0.03171528614091318
110,0.98125,0.040983990776887476
111,0.9875,0.029315098498896443
112,0.9765625,0.0318305449804115
113,0.9835937499999999,0.02905367809654226
114,0.9703125,0.04119195727020019
115,0.9789062500000003,0.031318284770042885
116,0.97265625,0.03609848453796225
117,0.98359375,0.022193551111471557
118,0.9781250000000001,0.03989732917126156
119,0.9867187500000001,0.03185929453766201
120,0.9796875,0.03273801068712026
121,0.9898437500000001,0.01752161054062954
122,0.9898437500000001,0.017521610540629538
123,0.9789062500000003,0.03650201995694894
124,0.9843750000000002,0.025579227412101408
125,0.9906250000000001,0.017399263633843816
126,0.9773437500000002,0.037686709672476046
127,0.9898437500000001,0.02785241167183732
128,0.98046875,0.02556729401867746
129,0.9789062499999999,0.03131828477004288
130,0.9859375000000001,0.027907142342955864
131,0.9875000000000002,0.022534695471649935
132,0.9804687500000002,0.030448711359226683
133,0.97578125,0.037230476742012054
134,0.9812500000000002,0.025769410160110376
135,0.9851562500000001,0.02988217421703949
136,0.9828125000000001,0.026836818808308866
137,0.9867187500000001,0.028630440940326088
138,0.98125,0.027243118397129215
139,0.9906250000000001,0.01739926363384382
140,0.9882812499999999,0.027939929284761977
141,0.9875,0.025000000000000012
142,0.9859375,0.031210913055372158
143,0.9796875,0.041663411331166814
144,0.9882812500000001,0.019748788530882095
145,0.9789062500000002,0.03650201995694894
146,0.9890625000000002,0.018684782411095936
147,0.9843750000000001,0.02706329386826371
148,0.9945312500000001,0.012077831901359618
149,0.990625,0.017399263633843833
150,0.9882812500000001,0.025757564877866446
151,0.98359375,0.025471625604532984
152,0.9859375000000001,0.029273428117492492
153,0.9867187499999999,0.02793992928476198
154,0.9875,0.026516504294495525
155,0.9882812500000001,0.027231914153020897
156,0.9929687500000001,0.01560545652768608
157,0.9890625000000002,0.020669932117692105
158,0.9851562500000001,0.02326761345599286
159,0.9929687500000001,0.012860998150901833
160,0.98671875,0.026504992896386526
161,0.9929687500000001,0.014299222826346205
162,0.9828124999999999,0.028254908312539267
163,0.9851562500000001,0.019624776073563242
164,0.9906250000000001,0.020491995388443745
165,0.9906250000000001,0.020491995388443745
166,0.9898437500000001,0.016369005343560148
167,0.97890625,0.03485986174581734
168,0.9874999999999999,0.027243118397129215
169,0.9875,0.018750000000000013
170,0.9804687500000002,0.03630081298590294
171,0.9890625000000002,0.018684782411095936
172,0.9851562500000002,0.024092412414233242
173,0.98984375,0.027852411671837326
174,0.9921875000000001,0.01815460943534727
175,0.98359375,0.033429832648960406
176,0.9921875000000001,0.014574029770451285
177,0.98984375,0.026412721100589016
178,0.9898437500000001,0.018602938905922906
179,0.9890625000000001,0.01970237533268515
180,0.9921875,0.018154609435347267
181,0.98984375,0.022412481699657892
182,0.9875000000000002,0.0318688719599549
183,0.9984375000000001,0.006051536478449095
184,0.9882812500000001,0.022521148914686838
185,0.9851562500000002,0.0215234020530561
186,0.9906250000000002,0.025579227412101408
187,0.9843750000000001,0.035767259819561234
188,0.9921874999999999,0.015857643070456607
189,0.9906250000000001,0.018487749322186303
190,0.9937500000000001,0.013975424859373696
191,0.9875,0.027243118397129222
192,0.9945312500000001,0.012077831901359623
193,0.9867187500000001,0.03851966573631578
194,0.99609375,0.011020887484113982
195,0.9984375000000001,0.006051536478449095
196,0.9906249999999999,0.021423920626253274
197,0.9929687500000002,0.01681049593074219
198,0.99296875,0.014299222826346214
199,0.9898437500000001,0.019624776073563242
200,0.9945312500000001,0.012077831901359621
201,0.99609375,0.014127454156269625
202,0.9859375,0.03362099186148441
203,0.9875000000000002,0.02576941016011039
204,0.9929687500000001,0.014299222826346207
205,0.98984375,0.031161985429967384
206,0.9953125,0.013165859020588073
207,0.98984375,0.0224124816996579
208,0.9906250000000002,0.018487749322186307
209,0.9914062499999999,0.023056804005271405
210,0.9945312500000002,0.010334966058846066


==> drop005_entr_acc_summary.csv <==
step,mean,std
1,0.35156249999999983,0.08219106456148381
2,0.53984375,0.09351206786258928
3,0.63046875,0.08238021014441213
4,0.6851562499999999,0.09203841228496666
5,0.7203125,0.07165387179873813
6,0.7421875,0.0919488436237781
7,0.7859375000000001,0.08815325344960333
8,0.7968749999999999,0.08379429798619949
9,0.81640625,0.09219743060919593
10,0.8406249999999998,0.08722053585595536
11,0.7556249999999999,0.08685251507584567
12,0.7975,0.10280442597476043
13,0.82875,0.09949089154289452
14,0.8562500000000003,0.08680977767509833
15,0.8406250000000002,0.09280145136257298
16,0.8575000000000002,0.09161741100904343
17,0.8450000000000001,0.08411301920630361
18,0.8625000000000003,0.08757139944068495
19,0.86875,0.08061288668693113
20,0.8731250000000004,0.09907186469931811
21,0.8354166666666667,0.08267972847076846
22,0.8406250000000003,0.08887193306163148
23,0.8755208333333333,0.07418356256517417
24,0.8802083333333333,0.07562672174348603
25,0.8927083333333334,0.06782042004440844
26,0.9078124999999999,0.07522932244052921
27,0.8911458333333333,0.0760327477646237
28,0.9057291666666669,0.055372691668717784
29,0.8838541666666666,0.06158840402556852
30,0.9083333333333334,0.062777163222164
31,0.8879464285714282,0.06299390306989712
32,0.8919642857142855,0.07473912964438373
33,0.8919642857142855,0.06906237014024175
34,0.9084821428571429,0.05953255144139591
35,0.9187499999999997,0.06511738811326724
36,0.9214285714285713,0.056694670951384085
37,0.9071428571428568,0.0625764838140544
38,0.9200892857142854,0.049726211495486734
39,0.9156249999999999,0.0773739408453439
40,0.9263392857142856,0.05704337042719231
41,0.8933593750000001,0.0714651613522937
42,0.8984374999999999,0.0639480685302535
43,0.9050781250000002,0.05853512692379142
44,0.905859375,0.060352510611484694
45,0.9152343749999999,0.049974053326294975
46,0.9226562500000002,0.04243992767356583
47,0.9289062499999999,0.047847974993070475
48,0.9253906249999999,0.05205581955564022
49,0.9410156250000001,0.04731402480617534
50,0.93046875,0.04880780827324146
51,0.9069444444444443,0.07268813393405292
52,0.9204861111111111,0.06684636516291538
53,0.9295138888888886,0.057306395413137895
54,0.932986111111111,0.0450894494208354
55,0.9350694444444443,0.04682095650018901
56,0.9284722222222223,0.05321003542914034
57,0.9354166666666665,0.051026310993253735
58,0.9381944444444444,0.05321003542914036
59,0.9364583333333334,0.05626178717377945
60,0.9520833333333334,0.04253153332717377
61,0.9290625000000001,0.04888502934181383
62,0.9337500000000001,0.050852114017019966
63,0.9415625,0.043882611519256674
64,0.9356249999999998,0.0437276728742795
65,0.9487500000000001,0.04342738191510051
66,0.9459375,0.03516562375033321
67,0.9421875,0.04607971184534467
68,0.9465625000000001,0.04334522573190731
69,0.95,0.03596873642484539
70,0.9462499999999998,0.040677850238182434
71,0.9406249999999999,0.04772642721112533
72,0.943465909090909,0.04108135290880986
73,0.9477272727272728,0.049008769665563244
74,0.9465909090909089,0.043047038465626866
75,0.9542613636363638,0.0370311165086341
76,0.9596590909090909,0.029801122822598565
77,0.9505681818181819,0.03720181030652468
78,0.953693181818182,0.04099482021049621
79,0.955113636363636,0.035641805880823184
80,0.9502840909090909,0.04330033824758617
81,0.9539062500000001,0.03980117551088928
82,0.9557291666666666,0.03562667515554727
83,0.9614583333333333,0.03521696146745205
84,0.9575520833333335,0.037636290238039466
85,0.967447916666667,0.03168854610096614
86,0.9604166666666669,0.032072508996543056
87,0.9658854166666666,0.028210470053859824
88,0.9645833333333333,0.030830517889476546
89,0.9648437500000001,0.03143931371783761
90,0.9674479166666669,0.031344258885865645
91,0.9584134615384614,0.04042394490578033
92,0.9629807692307693,0.040175166569359
93,0.9653846153846153,0.03402270387106565
94,0.9641826923076925,0.038249868265619914
95,0.964182692307692,0.036111338298354785
96,0.9692307692307691,0.03154080666703214
97,0.9624999999999998,0.03267816436147388
98,0.9658653846153847,0.031712553046231676
99,0.9673076923076922,0.031774445465112135
100,0.96875,0.03358165333673137
101,0.9564732142857142,0.040103476449577735
102,0.961160714285714,0.03194070858318453
103,0.961830357142857,0.03622885445015351
104,0.9613839285714287,0.040003960860973846
105,0.9598214285714287,0.04156343504395492
106,0.963392857142857,0.03344343000058581
107,0.9658482142857142,0.03433656826592624
108,0.9676339285714285,0.03209243937718933
109,0.9776785714285712,0.022989987838542374
110,0.9700892857142855,0.034967071791814054
111,0.9631250000000002,0.03403365878884542
112,0.9631250000000001,0.037564181188112326
113,0.9702083333333336,0.028234355304211294
114,0.9654166666666667,0.03339317545048187
115,0.9712500000000001,0.02365477987872877
116,0.9700000000000002,0.03153481321404083
117,0.9716666666666667,0.029627314724385304
118,0.9766666666666669,0.022730302828309776
119,0.968125,0.031786369152340885
120,0.9716666666666668,0.030731814857642942
121,0.9730468749999999,0.027217902361945073
122,0.9689453125000003,0.029168337819497764
123,0.971484375,0.026142707627737717
124,0.9755859375,0.025880932998466135
125,0.9763671875000003,0.02373428627987038
126,0.9757812499999999,0.02268317365774683
127,0.9724609375000004,0.02664781221781807
128,0.9771484374999999,0.02408528623835711
129,0.9738281249999999,0.025118736587144974
130,0.9810546875,0.0221238289216027
131,0.9713235294117644,0.031083031452718023
132,0.9731617647058823,0.025806100074169752
133,0.974080882352941,0.026668353351898783
134,0.9775735294117646,0.023132567965793216
135,0.9821691176470587,0.017117316994493193
136,0.979595588235294,0.018425500831248866
137,0.9801470588235294,0.02129815934994153
138,0.9790441176470588,0.01978132507693325
139,0.9759191176470586,0.023222230830774772
140,0.9823529411764703,0.015282801243254825
141,0.9741319444444442,0.02765979719352685
142,0.9814236111111109,0.021810835126954302
143,0.9762152777777778,0.025086054631206472
144,0.978125,0.02401362380163433
145,0.9802083333333332,0.019341867329451992
146,0.9767361111111109,0.023341495761469853
147,0.9749999999999996,0.022135246459040563
148,0.9807291666666664,0.017122492100313785
149,0.9802083333333332,0.019391669452004445
150,0.981423611111111,0.021633226286258574
151,0.9750000000000002,0.024826266136991085
152,0.977796052631579,0.0235277866239273
153,0.9779605263157897,0.022307870833139454
154,0.9830592105263155,0.02296926673481721
155,0.9800986842105263,0.024145162587670473
156,0.9825657894736841,0.021396755747301884
157,0.978782894736842,0.02522352891668969
158,0.9810855263157894,0.028277518128536253
159,0.9794407894736843,0.02596340965528176
160,0.9830592105263157,0.024501059074571112
161,0.9793749999999999,0.024614210834394017
162,0.97890625,0.02327600612084256
163,0.9871875000000001,0.01610209128498532
164,0.9815625,0.020133829584805765
165,0.9804687499999998,0.022512474840352407
166,0.9840625,0.021376005093328366
167,0.9820312499999999,0.021573253659045045
168,0.9859375,0.015433197781082196
169,0.9823437499999998,0.021793934613499693
170,0.984375,0.01959551925823861
171,0.9848214285714287,0.022538625827565675
172,0.9839285714285717,0.02289152919408261
173,0.9833333333333335,0.0184427778390829
174,0.9854166666666669,0.019703639723851665
175,0.9827380952380953,0.02078225029773339
176,0.9873511904761906,0.017521018111978256
177,0.9860119047619048,0.017655107083290295
178,0.9843750000000001,0.018063661947027982
179,0.9830357142857145,0.021393406994020144
180,0.9860119047619049,0.01662143095886093
181,0.9835227272727275,0.018314501660552537
182,0.9840909090909092,0.01887869059754108
183,0.9894886363636366,0.014438415635878481
184,0.9867897727272729,0.018371151105022094
185,0.9886363636363638,0.018039213484531302
186,0.9853693181818182,0.02015994844824639
187,0.9860795454545456,0.016543265183568925
188,0.987784090909091,0.01539080689838814
189,0.9889204545454547,0.012953423994520468
190,0.9865056818181819,0.017475055088942367
191,0.9834239130434785,0.01702874460205796
192,0.9860054347826088,0.015207076278852913
193,0.9857336956521742,0.01832527381635089
194,0.9843750000000001,0.017181457306906085
195,0.9895380434782609,0.013871344398286675
196,0.9872282608695654,0.017524540584115476
197,0.9879076086956523,0.014653140490309031
198,0.9861413043478264,0.016028002285933308
199,0.9865489130434785,0.019666386231353146
200,0.9891304347826089,0.013223396804996148
201,0.9871093750000002,0.013149752412051869
202,0.9852864583333332,0.017429930872908676
203,0.9899739583333333,0.014162812550182162
204,0.9872395833333334,0.017082618760461698
205,0.9864583333333334,0.014433756729740658
206,0.9871093750000001,0.0167756649031479
207,0.9873697916666666,0.01399421596632525
208,0.9906250000000001,0.01236910634066451
209,0.9871093750000003,0.01687240769054734
210,0.9890625000000003,0.01486885669127103


==> drop005_random_acc_summary.csv <==
step,mean,std
1,0.35156249999999994,0.08219106456148381
2,0.53984375,0.0935120678625893
3,0.6304687499999999,0.08238021014441212
4,0.6851562499999999,0.09203841228496666
5,0.7203125000000001,0.07165387179873811
6,0.7421874999999997,0.0919488436237781
7,0.7859375000000002,0.08815325344960331
8,0.7968749999999999,0.08379429798619949
9,0.8164062499999997,0.0921974306091959
10,0.8406249999999998,0.08722053585595536
11,0.7650000000000001,0.08170067319184096
12,0.799375,0.07508068576538174
13,0.8262500000000002,0.08237680195297702
14,0.8475000000000001,0.08392705165797258
15,0.84625,0.07817248556877285
16,0.8381250000000001,0.08593011331890585
17,0.8550000000000001,0.07211102550927977
18,0.87125,0.07415144974981945
19,0.8700000000000002,0.06324555320336758
20,0.8843750000000001,0.0701310157847439
21,0.8015625000000001,0.07411039239146335
22,0.8354166666666667,0.06779641706363741
23,0.8510416666666668,0.08629502649181016
24,0.8609374999999999,0.07029320722970953
25,0.8812499999999999,0.06274258477656498
26,0.8817708333333335,0.05438407890361335
27,0.8963541666666667,0.06410906166989536
28,0.8927083333333332,0.05891635725991364
29,0.8739583333333334,0.06454131697774858
30,0.9036458333333334,0.06397351543477452
31,0.8343749999999999,0.08135173183749184
32,0.8566964285714285,0.07461503027103145
33,0.8714285714285714,0.058466805513374645
34,0.8803571428571427,0.06660020071061257
35,0.8892857142857143,0.0631850214748362
36,0.8816964285714283,0.05348020506863894
37,0.9004464285714285,0.06149543443730318
38,0.9044642857142857,0.05938003469524216
39,0.8991071428571428,0.05125186656630775
40,0.9098214285714284,0.05005577246574923
41,0.8613281249999999,0.0680618525422602
42,0.8785156249999998,0.06021076061103506
43,0.8929687499999998,0.056934850034381396
44,0.877734375,0.07144807821669785
45,0.887890625,0.0692795215024568
46,0.8937499999999998,0.05986638768958755
47,0.9039062499999997,0.05407582025210065
48,0.912109375,0.047133078613744016
49,0.9132812499999999,0.06147102181871957
50,0.9167968750000001,0.04817057247671418
51,0.8600694444444447,0.06412151941075019
52,0.8868055555555555,0.059798884904339746
53,0.8864583333333332,0.058050529753221315
54,0.8916666666666665,0.05407756203869942
55,0.9052083333333334,0.0509163238001428
56,0.8892361111111109,0.05675676218753453
57,0.9003472222222222,0.05869493577908668
58,0.9118055555555553,0.06104399723777458
59,0.9034722222222225,0.06306457962837544
60,0.9142361111111109,0.046913564383322545
61,0.8912500000000003,0.04935521755599909
62,0.9028125,0.05197561778132126
63,0.8928124999999999,0.05484263709697045
64,0.9034375000000001,0.054807012268048315
65,0.9096875000000001,0.050030264278234635
66,0.9096874999999996,0.04921155701407951
67,0.9043749999999998,0.054825718189550406
68,0.9106249999999998,0.0486015367555389
69,0.9093749999999998,0.053381732596460355
70,0.9146875,0.04242525596563913
71,0.8920454545454544,0.044055163579500276
72,0.8946022727272722,0.054444004851371804
73,0.9142045454545451,0.05731318466429549
74,0.9039772727272727,0.05112057837170714
75,0.9110795454545453,0.03928166821361623
76,0.9230113636363635,0.04551044148424523
77,0.9139204545454545,0.04115986113179234
78,0.9258522727272727,0.04384121983725113
79,0.9230113636363634,0.039949889518253505
80,0.9167613636363636,0.04906719624047033
81,0.8976562500000002,0.042809046647015965
82,0.909375,0.0541165633660856
83,0.9088541666666665,0.04433818406263638
84,0.9153645833333333,0.05532061596923229
85,0.9252604166666667,0.04856823195651604
86,0.9304687499999997,0.03850557854380395
87,0.9226562500000002,0.0495743328228065
88,0.9260416666666667,0.031371292388282526
89,0.9283854166666666,0.045158833067220155
90,0.9307291666666666,0.046371719523086254
91,0.8983173076923076,0.047796659063197605
92,0.9040865384615384,0.05134955243001943
93,0.9062499999999998,0.057578011782523406
94,0.9141826923076922,0.06276156435907902
95,0.9170673076923076,0.04658192403915225
96,0.9153846153846152,0.04686945233443824
97,0.9086538461538459,0.05017535817557596
98,0.9233173076923074,0.03701532821587556
99,0.9278846153846153,0.038879935806068716
100,0.9235576923076921,0.047881815642587845
101,0.9082589285714285,0.056556967820562326
102,0.9191964285714284,0.051675915002315435
103,0.9200892857142858,0.05379232730641813
104,0.9209821428571426,0.04292916195814416
105,0.9207589285714286,0.03998402802133903
106,0.9220982142857141,0.04275879247062433
107,0.928125,0.041685529318839606
108,0.9270089285714285,0.03588061158380039
109,0.9316964285714284,0.04229306991405449
110,0.9332589285714283,0.040272088588254325
111,0.920416666666667,0.04567206476611277
112,0.9204166666666667,0.04403084461803766
113,0.9275000000000001,0.04290655220618666
114,0.9270833333333335,0.04545869614887294
115,0.9260416666666667,0.03477544532025754
116,0.9297916666666667,0.04139861695891677
117,0.9291666666666668,0.04238546658676506
118,0.9385416666666669,0.03340552079289358
119,0.9339583333333332,0.04227421643271462
120,0.9339583333333336,0.03973381483908469
121,0.9244140625000001,0.036051428617616434
122,0.9162109375,0.04056062733422762
123,0.9265625000000001,0.038305158350410165
124,0.9365234374999999,0.038562720794292925
125,0.9310546875000001,0.03649313582582816
126,0.9322265625000001,0.04192945896155342
127,0.9306640625000001,0.03996945168339307
128,0.9357421875,0.03641779507795389
129,0.9416015625000002,0.03649731686279956
130,0.9406250000000002,0.035389848915331625
131,0.929595588235294,0.041684999931518016
132,0.9341911764705878,0.03606503341116014
133,0.9369485294117644,0.03787255465058101
134,0.942095588235294,0.03331164366064368
135,0.9419117647058822,0.03384749790142326
136,0.9411764705882352,0.03140317132950389
137,0.9417279411764704,0.03276341793724821
138,0.9455882352941173,0.030281265120549995
139,0.939705882352941,0.03215178104275799
140,0.9454044117647057,0.030573892812541928
141,0.9338541666666663,0.03360305731676731
142,0.9460069444444444,0.028165159086051564
143,0.9373263888888888,0.03397059750702905
144,0.9387152777777776,0.02944589799216206
145,0.9394097222222223,0.03171291016148621
146,0.9395833333333331,0.03157241089352587
147,0.9430555555555553,0.028733556757746106
148,0.943576388888889,0.030841758577374645
149,0.9484375,0.03155665512437733
150,0.9463541666666667,0.029482724559540006
151,0.9320723684210526,0.028475805416415784
152,0.9373355263157895,0.03010138037967318
153,0.9437500000000002,0.02672178593377142
154,0.9444078947368422,0.033233453488133356
155,0.9404605263157895,0.02691545383464032
156,0.9452302631578946,0.027658488619744428
157,0.9460526315789474,0.027221264296812105
158,0.9445723684210527,0.030801402744210858
159,0.952796052631579,0.026820307680671254
160,0.945888157894737,0.03486803314084124
161,0.9321875000000001,0.0335395638574803
162,0.9420312499999999,0.02850053110798988
163,0.948125,0.02717851863144861
164,0.93703125,0.03648328759086137
165,0.9471874999999998,0.030180123322312628
166,0.94265625,0.029579986239643506
167,0.9465624999999998,0.03113572857265426
168,0.9520312499999999,0.03164400059154182
169,0.9492187500000001,0.02982001674106671
170,0.9524999999999998,0.024622144504490243
171,0.9476190476190476,0.030975266264899264
172,0.9461309523809524,0.03502180847930327
173,0.9431547619047618,0.03844588438411968
174,0.9436011904761906,0.02916324992134889
175,0.9468749999999999,0.02169508128287949
176,0.9485119047619045,0.03045473342490226
177,0.954017857142857,0.03128505686686961
178,0.9517857142857142,0.027912795446888922
179,0.9498511904761904,0.026646047912046274
180,0.9508928571428572,0.031842456487328245
181,0.9396306818181817,0.027956263227895017
182,0.9468749999999999,0.03242994476018669
183,0.9524147727272726,0.02693887457903003
184,0.9488636363636361,0.02466197092523944
185,0.9502840909090907,0.02760071480314645
186,0.949431818181818,0.025173724905540578
187,0.9505681818181818,0.025403510120577465
188,0.9535511363636364,0.02179136535604362
189,0.9548295454545456,0.02881387756427892
190,0.9508522727272726,0.025774107606935385
191,0.944021739130435,0.021732335894708906
192,0.9425271739130433,0.02473236647713977
193,0.9451086956521737,0.021894822911395318
194,0.9519021739130435,0.02343740154358655
195,0.9516304347826086,0.023432675149250105
196,0.9581521739130434,0.018502222315814353
197,0.9476902173913042,0.019245097791091056
198,0.9532608695652174,0.023814024239355042
199,0.9555706521739133,0.023178806252911716
200,0.955570652173913,0.023532906790962677
201,0.9462239583333334,0.029907978351166074
202,0.9537760416666669,0.018673436708283336
203,0.9532552083333333,0.01842114313879383
204,0.9529947916666669,0.023552596444174727
205,0.9550781250000001,0.021942712042091615
206,0.9561197916666665,0.022267909239554625
207,0.9526041666666667,0.024088189749681577
208,0.9600260416666666,0.021242323342757587
209,0.9566406249999999,0.02069902999333375
210,0.9591145833333332,0.018646633479107323


==> drop005_var_acc_summary.csv <==
step,mean,std
1,0.3515625,0.08219106456148381
2,0.53984375,0.09351206786258928
3,0.6304687499999999,0.08238021014441212
4,0.68515625,0.09203841228496666
5,0.7203125,0.07165387179873814
6,0.7421874999999998,0.0919488436237781
7,0.7859375000000001,0.08815325344960331
8,0.796875,0.0837942979861995
9,0.8164062500000001,0.09219743060919593
10,0.840625,0.08722053585595539
11,0.769375,0.09041354641313436
12,0.79625,0.08738385148298283
13,0.8218750000000001,0.08190839013800723
14,0.8343750000000001,0.08835077461460085
15,0.8325000000000002,0.08569568250501305
16,0.8362500000000002,0.08491723912139393
17,0.8375,0.08317902379807061
18,0.8643750000000002,0.07789967506350715
19,0.8662500000000001,0.06050568155140473
20,0.8712500000000001,0.0885914075968996
21,0.8317708333333332,0.07821349154983856
22,0.8401041666666667,0.08163470622484452
23,0.8572916666666666,0.0861943761861011
24,0.8651041666666667,0.08051045642492659
25,0.8812500000000001,0.06843361544023681
26,0.8901041666666668,0.06664835360452984
27,0.8864583333333331,0.08137677076073026
28,0.8890624999999998,0.06354807003254395
29,0.8916666666666667,0.053359368645273735
30,0.8968750000000001,0.061722595695939776
31,0.8879464285714285,0.06852205951594074
32,0.9053571428571427,0.05436906195585119
33,0.8991071428571425,0.05520572609682397
34,0.9044642857142854,0.051314046591075024
35,0.9098214285714282,0.055723156345106876
36,0.9294642857142853,0.045025148868296304
37,0.9142857142857141,0.04629100498862758
38,0.9263392857142854,0.046168139773030054
39,0.9272321428571427,0.043058955638917734
40,0.9281249999999999,0.03837987737402111
41,0.9039062500000001,0.05110473887945715
42,0.9175781249999999,0.047788941806493
43,0.9257812499999999,0.03964410767614147
44,0.93828125,0.03170566232453597
45,0.9328125,0.035733114456341475
46,0.9343750000000002,0.04192627457812106
47,0.938671875,0.04510830878545964
48,0.9457031250000002,0.03960367315962466
49,0.9433593749999998,0.04408181923547819
50,0.9511718749999999,0.03385391626509959
51,0.9187499999999997,0.04902108862142525
52,0.9305555555555551,0.044444444444444425
53,0.9368055555555554,0.039814141897844914
54,0.9465277777777774,0.0394246331312146
55,0.9499999999999996,0.037060177955906486
56,0.9461805555555554,0.03968523676350321
57,0.9458333333333331,0.03826382587209976
58,0.9430555555555553,0.03755140509609936
59,0.9461805555555558,0.03558477260945571
60,0.9579861111111106,0.026605017714570134
61,0.9565624999999999,0.03730024924514581
62,0.9503125000000002,0.0368683786428153
63,0.9484374999999999,0.04093511443430931
64,0.9559375,0.033152995245527964
65,0.9549999999999998,0.03418698582794335
66,0.9584375,0.02623325358681228
67,0.9618749999999999,0.03014936773798083
68,0.9640624999999997,0.026793116536715164
69,0.9606250000000002,0.028606981228364515
70,0.9543750000000001,0.028932842497756763
71,0.9590909090909089,0.031079078025403068
72,0.9613636363636363,0.03023666976284109
73,0.9627840909090909,0.03574468802643882
74,0.9613636363636365,0.02997933172334753
75,0.9698863636363636,0.02731412577664074
76,0.9636363636363637,0.028295226359065305
77,0.9576704545454546,0.025572916228335935
78,0.9664772727272725,0.02923238856683311
79,0.9639204545454546,0.03078554646043771
80,0.966193181818182,0.029565934772419127
81,0.9664062499999999,0.03538505789240159
82,0.9669270833333334,0.03682755746333548
83,0.9656250000000001,0.03017239241241718
84,0.9669270833333334,0.03641273189793417
85,0.9721354166666669,0.02426071632847708
86,0.9684895833333332,0.02816234981404449
87,0.9703124999999999,0.029458178629956828
88,0.96953125,0.023717940258466085
89,0.9713541666666669,0.03054322273207449
90,0.9742187500000005,0.022665228106157845
91,0.96875,0.028906187529918095
92,0.9689903846153846,0.027229327903511017
93,0.9754807692307691,0.022380311177514184
94,0.9733173076923078,0.019420637223014316
95,0.9709134615384618,0.024228813642086545
96,0.9771634615384616,0.022874462437502945
97,0.9718750000000002,0.026896234902362755
98,0.9706730769230771,0.025760439085805466
99,0.975721153846154,0.026792911649258486
100,0.9790865384615387,0.022280684496379797
101,0.972991071428571,0.030760677951496986
102,0.9785714285714283,0.024419275591388102
103,0.9785714285714285,0.020203050891044218
104,0.9761160714285712,0.02877213960099922
105,0.9796874999999999,0.01848101057608228
106,0.974330357142857,0.020191949973937626
107,0.9783482142857141,0.019437594330107732
108,0.9819196428571428,0.019963644811460752
109,0.9825892857142856,0.01955642510161561
110,0.9783482142857138,0.016510314397524387
111,0.9775000000000003,0.02271502195073169
112,0.9708333333333333,0.026964482812272397
113,0.9804166666666667,0.019574466077577225
114,0.9820833333333334,0.014760824653265288
115,0.9793750000000001,0.020436852266324055
116,0.9806249999999999,0.018586089108075785
117,0.9820833333333334,0.020577597041442904
118,0.9833333333333332,0.01957890020745119
119,0.9797916666666666,0.01767644187109564
120,0.981875,0.02298757967782699
121,0.9773437500000001,0.024444512261190654
122,0.9792968750000001,0.02314597338597742
123,0.9841796875,0.022749505006204943
124,0.98046875,0.02213848018016368
125,0.9871093749999998,0.0176733531654119
126,0.9796874999999999,0.02248046026552838
127,0.98359375,0.01480257446991908
128,0.9833984375,0.01613309624447811
129,0.982421875,0.026947463173448722
130,0.9863281250000001,0.016641725315734997
131,0.9814338235294116,0.020541405511744423
132,0.9805147058823527,0.02313256796579321
133,0.984375,0.01718823724433296
134,0.9860294117647057,0.01446493792125441
135,0.9878676470588232,0.014100594787327315
136,0.9852941176470587,0.015493608460077595
137,0.9882352941176471,0.012650478333886227
138,0.9863970588235292,0.016666216112710516
139,0.9829044117647056,0.022893964192627018
140,0.9860294117647057,0.017692955022817626
141,0.9850694444444443,0.016517708183703166
142,0.9864583333333333,0.02040946112456331
143,0.9854166666666664,0.018569086051556855
144,0.9826388888888887,0.019970560895206112
145,0.986284722222222,0.017512361980756938
146,0.9847222222222222,0.018992769904412978
147,0.9824652777777778,0.01863956029383553
148,0.9888888888888887,0.012880025688188454
149,0.9869791666666663,0.015750843537571592
150,0.9847222222222223,0.017894581564895963
151,0.9820723684210526,0.017249361413769104
152,0.9884868421052629,0.012018964412134967
153,0.985690789473684,0.015526002171230475
154,0.9865131578947368,0.01720303534867483
155,0.9845394736842105,0.02050849006679782
156,0.9873355263157892,0.015336674977866985
157,0.9861842105263159,0.016473663191511723
158,0.9863486842105262,0.016426796344932715
159,0.9888157894736841,0.01353089723763367
160,0.9898026315789473,0.013796195378625515
161,0.9878124999999999,0.015609367179677735
162,0.986875,0.014128318194321657
163,0.98640625,0.01601924501771229
164,0.9879687499999997,0.018021661228574352
165,0.9848437500000001,0.014549719445319225
166,0.98953125,0.013367367857491626
167,0.99078125,0.011733324270533913
168,0.9915624999999999,0.010999822441748784
169,0.990625,0.011709371246997008
170,0.9928124999999999,0.011985505569228205
171,0.9895833333333335,0.01375180363350942
172,0.9879464285714289,0.012654060534700796
173,0.9879464285714288,0.013520391450595044
174,0.986904761904762,0.01675148485651223
175,0.9906250000000003,0.013856875662208744
176,0.9891369047619051,0.015893386606126172
177,0.9907738095238094,0.01184134896671293
178,0.9921130952380953,0.012349397460215811
179,0.9888392857142858,0.013019770364774984
180,0.9903273809523814,0.013175316574440769
181,0.9869318181818185,0.015776640201039603
182,0.9882102272727272,0.01626466975317212
183,0.9910511363636365,0.012729523695019649
184,0.9890625000000001,0.012336711103752037
185,0.990909090909091,0.014010031824929504
186,0.9886363636363635,0.013730734060902939
187,0.990909090909091,0.011134044285378087
188,0.989630681818182,0.013881991156197461
189,0.989346590909091,0.011897101822146827
190,0.9889204545454546,0.015411768170475985
191,0.9896739130434784,0.013301345924478711
192,0.9941576086956523,0.006753961153063344
193,0.9910326086956525,0.016553798272302207
194,0.9921195652173916,0.009503102418503105
195,0.9910326086956525,0.012579496738155114
196,0.994021739130435,0.008401970018337118
197,0.9904891304347828,0.010618708523141267
198,0.9917119565217393,0.013104899542279303
199,0.9934782608695655,0.007127650569893478
200,0.9921195652173914,0.011678461384208893
201,0.9894531250000003,0.0141676001147743
202,0.9914062499999999,0.012453799167935776
203,0.9908854166666669,0.01343861025775069
204,0.9908854166666669,0.016185686701312825
205,0.98828125,0.01618568670131286
206,0.9903645833333334,0.012776350595870938
207,0.9911458333333334,0.014273114172963257
208,0.992447916666667,0.009284137223945773
209,0.9946614583333334,0.006524723862691445
210,0.9919270833333335,0.014618168959048116


==> drop015_YOTO_acc_summary.csv <==
step,mean,std
1,0.31093750000000003,0.0631025640822146
2,0.4515625,0.08703840298253411
3,0.5476562500000001,0.08912758038866253
4,0.5921875000000001,0.11153010734214328
5,0.6406250000000001,0.08632017073083209
6,0.66015625,0.09330297067048562
7,0.6953124999999999,0.09363273916611647
8,0.7250000000000001,0.09762812094883316
9,0.74453125,0.10527760456734139
10,0.7710937500000002,0.09501426188176962
11,0.8,0.0968245836551854
12,0.77734375,0.09568000358453953
13,0.7875000000000001,0.0814900300650331
14,0.80625,0.0886090429922364
15,0.8046875000000001,0.08395439145006053
16,0.80390625,0.09016247812109812
17,0.8312500000000002,0.07499999999999997
18,0.846875,0.10397377974758826
19,0.84765625,0.07638292077380582
20,0.8562500000000001,0.08794529549668928
21,0.8656250000000001,0.0754543529228102
22,0.8609374999999998,0.08453399371702486
23,0.8609375,0.08313615996514391
24,0.875,0.070433922934904
25,0.8820312499999998,0.08130632062415256
26,0.8812500000000002,0.07880950133074054
27,0.8882812499999999,0.08196425835958925
28,0.8851562500000002,0.07701952243384463
29,0.8937500000000002,0.057622152858080526
30,0.871875,0.08788975694015767
31,0.8984374999999999,0.05992752784614094
32,0.9070312500000001,0.07635095135908586
33,0.8992187500000001,0.06296215846393369
34,0.91640625,0.05816509873573238
35,0.9140624999999999,0.06185211066527961
36,0.9312499999999999,0.06312190586476296
37,0.89765625,0.09809899635540364
38,0.8999999999999999,0.07447734554883113
39,0.925,0.06343057228182634
40,0.9265624999999998,0.05691876750027179
41,0.9125,0.06525191568069091
42,0.9320312499999999,0.051247856281385055
43,0.9234375000000001,0.04757292921136975
44,0.9195312500000001,0.07724109348939526
45,0.93671875,0.058290883922252346
46,0.9171875,0.05777025483542546
47,0.9335937500000001,0.05434603215449586
48,0.9156249999999998,0.048713928962874666
49,0.9390625,0.052267902136492884
50,0.9351562500000001,0.06182743594827054
51,0.92734375,0.055325519301110015
52,0.9468750000000002,0.0474958879799083
53,0.9257812500000001,0.06628665701660853
54,0.93828125,0.05693485003438139
55,0.9414062499999999,0.05646119207860829
56,0.9382812499999998,0.054120949256618714
57,0.93046875,0.055808816717768696
58,0.9453125,0.052825442201178
59,0.9523437499999999,0.04774581747061725
60,0.9492187500000001,0.056763068085133456
61,0.9523437499999999,0.04565468854277179
62,0.9468750000000001,0.05546324796655888
63,0.959375,0.04180965050081141
64,0.9515625000000001,0.04997557997412334
65,0.9273437500000002,0.06198518440673946
66,0.9414062500000002,0.06269014046034271
67,0.9539062500000002,0.05380425132772965
68,0.9632812500000001,0.03851966573631578
69,0.9617187499999998,0.04462708984952413
70,0.9390625,0.055176386196904896
71,0.95703125,0.042954543105910216
72,0.95078125,0.040255228212463266
73,0.9625,0.045500686808003225
74,0.9585937500000002,0.041743906273101705
75,0.9617187500000002,0.0530272538270416
76,0.9578125000000002,0.05170435033679467
77,0.9601562500000003,0.04186071351443378
78,0.9609375000000001,0.04416654382844552
79,0.9546875000000001,0.037205877811845776
80,0.9539062500000001,0.05380425132772966
81,0.9625,0.04592793267718457
82,0.9460937500000001,0.04243992767356583
83,0.9640625000000003,0.03746743377588062
84,0.9546875,0.04166341133116682
85,0.96015625,0.04500840850260649
86,0.9468750000000002,0.04408354993645588
87,0.959375,0.04911323014219283
88,0.9671875000000002,0.036140729706938664
89,0.9656250000000001,0.04318835925339139
90,0.9570312500000001,0.04728337734804378
91,0.9687500000000001,0.055551215108222425
92,0.96640625,0.03457858746301676
93,0.9648437500000001,0.03471950944263901
94,0.959375,0.04133986423538422
95,0.9632812500000001,0.04840598773331147
96,0.9601562500000002,0.03794495138931528
97,0.9750000000000002,0.0318688719599549
98,0.96953125,0.03575872653545564
99,0.96640625,0.04266941188881678
100,0.9609375000000001,0.04590134631740118
101,0.9757812500000002,0.029636057403735407
102,0.9710937500000001,0.030045132067233454
103,0.9632812500000001,0.049993896111800475
104,0.9742187499999999,0.03450791066462152
105,0.9742187500000002,0.02896952534021743
106,0.96875,0.038527587518556096
107,0.97890625,0.03485986174581734
108,0.965625,0.0418096505008114
109,0.9710937500000001,0.03485986174581736
110,0.9710937500000002,0.04805163848338055
111,0.98359375,0.033429832648960406
112,0.9593749999999999,0.04273373228492919
113,0.9671875000000001,0.04482496339931577
114,0.9617187500000003,0.0441872679449352
115,0.9656250000000002,0.043638250136777926
116,0.9624999999999999,0.0405046293650491
117,0.97890625,0.025852175168397343
118,0.9671875000000001,0.052080729101559226
119,0.98203125,0.03492982641579398
120,0.96171875,0.042382362468808873
121,0.9804687500000002,0.026320125824879716
122,0.9804687500000001,0.03350278381623682
123,0.9671875000000002,0.04611360801054283
124,0.9781250000000001,0.028470104934825942
125,0.9859375000000002,0.018684782411095942
126,0.9687500000000001,0.04145780987944249
127,0.98203125,0.03813748514830913
128,0.9710937500000001,0.028027173616643905
129,0.9710937500000002,0.03485986174581736
130,0.9757812499999999,0.03775143571359239
131,0.9781250000000001,0.030458732327528014
132,0.97734375,0.0355533132905711
133,0.9687500000000001,0.04330127018922192
134,0.9742187500000002,0.0315512820411073
135,0.97421875,0.03775143571359239
136,0.97578125,0.033356721937826864
137,0.9796875,0.034481369516740495
138,0.9718749999999998,0.03940475066537027
139,0.9820312499999999,0.02594644047721191
140,0.978125,0.03465792658252943
141,0.9820312500000001,0.030126280444779437
142,0.9804687500000001,0.04037634237319544
143,0.96796875,0.04203531578848312
144,0.9796875000000002,0.02960514893983814
145,0.9695312500000001,0.04538652358836816
146,0.9765625,0.030578727798095208
147,0.9726562499999999,0.04115489747208101
148,0.9890625000000002,0.022480460265528357
149,0.9828125,0.023747943989954175
150,0.9812500000000002,0.035903516540862664
151,0.9781250000000002,0.030458732327528
152,0.97421875,0.038265302800807664
153,0.98046875,0.033502783816236816
154,0.98359375,0.02837346843333574
155,0.978125,0.03890593624371477
156,0.9890625000000001,0.01970237533268515
157,0.9812500000000001,0.027243118397129205
158,0.9781249999999999,0.03408972535823661
159,0.98046875,0.021409671259444887
160,0.9820312499999999,0.032012189450856064
161,0.984375,0.025579227412101408
162,0.97265625,0.0524253095931488
163,0.9765625,0.02859844565269239
164,0.9812500000000001,0.024999999999999998
165,0.9851562500000001,0.027142113696937822
166,0.97265625,0.039705642998665816
167,0.9703124999999998,0.04349815908460953
168,0.9812500000000001,0.03952847075210472
169,0.9765625,0.03303496017479059
170,0.96875,0.04677071733467426
171,0.9796875,0.025339491781604467
172,0.9789062500000001,0.028715587421076726
173,0.98828125,0.03124023284864407
174,0.9859374999999999,0.024951124097923928
175,0.9828125,0.03559620546842037
176,0.9843750000000003,0.024003580462089395
177,0.9828125000000001,0.032738010687120254
178,0.984375,0.023175620272173948
179,0.9765625000000002,0.02927342811749249
180,0.9835937499999999,0.03400906071824831
181,0.9859374999999999,0.026470428665777212
182,0.9812500000000001,0.0369754986443726
183,0.9953125,0.009757809372497504
184,0.9812500000000001,0.03365728004459065
185,0.97734375,0.030207210826845625
186,0.9843750000000002,0.03232525135246437
187,0.9781250000000002,0.04871392896287467
188,0.9851562500000001,0.024889894253240615
189,0.9859375,0.024951124097923924
190,0.9843750000000001,0.02557922741210141
191,0.9812500000000001,0.033071891388307365
192,0.9882812500000001,0.017660397742902068
193,0.98203125,0.046449895300608585
194,0.99296875,0.015605456527686086
195,0.9921875,0.014574029770451285
196,0.984375,0.027063293868263703
197,0.9851562500000001,0.025662605790088815
198,0.9890625000000001,0.02066993211769212
199,0.98125,0.026516504294495535
200,0.99140625,0.014802574469919094
201,0.9882812500000002,0.029304686458610996
202,0.9789062499999999,0.04007287063510049
203,0.9835937500000002,0.027676546224872423
204,0.9859375000000001,0.02159417962669571
205,0.98359375,0.034009060718248295
206,0.98984375,0.021523402053056112
207,0.98203125,0.02947083767790627
208,0.98203125,0.02811414721163528
209,0.9851562500000001,0.031782571260637486
210,0.9851562500000001,0.026412721100589003


==> drop015_entr_acc_summary.csv <==
step,mean,std
1,0.3109375000000001,0.0631025640822146
2,0.4515624999999999,0.08703840298253411
3,0.5476562500000002,0.08912758038866256
4,0.5921875000000002,0.11153010734214328
5,0.6406250000000001,0.08632017073083208
6,0.66015625,0.09330297067048564
7,0.6953125,0.09363273916611646
8,0.725,0.09762812094883319
9,0.7445312500000001,0.10527760456734138
10,0.7710937500000001,0.09501426188176962
11,0.691875,0.10628492073196463
12,0.7412500000000002,0.10148121747397397
13,0.7512500000000001,0.1031912665878271
14,0.780625,0.10470009252622463
15,0.7787499999999999,0.11412027646303703
16,0.8031250000000002,0.09275092654523727
17,0.7950000000000003,0.10356157588603991
18,0.8025,0.09921567416492216
19,0.8168750000000002,0.09152996435594192
20,0.82375,0.11720041595489325
21,0.78125,0.08934075684329819
22,0.7828125000000001,0.09578661678366722
23,0.8156249999999998,0.09334984043014395
24,0.8291666666666667,0.08609990966571594
25,0.8359374999999999,0.09475016261712811
26,0.8505208333333334,0.09265418596633038
27,0.8447916666666666,0.0964146769457615
28,0.8479166666666668,0.07438987946398803
29,0.8208333333333333,0.08700255424092124
30,0.8505208333333335,0.08191335774514029
31,0.833482142857143,0.089614350547106
32,0.8477678571428572,0.08854041615763586
33,0.8375,0.08941062690800033
34,0.8602678571428571,0.08411714188364625
35,0.8620535714285714,0.09137619698258405
36,0.8834821428571429,0.06605785333512512
37,0.8691964285714284,0.07710559409216768
38,0.8781249999999999,0.0729292688332402
39,0.8803571428571426,0.09040371470605103
40,0.8839285714285713,0.06959705453537528
41,0.8628906249999998,0.07689560032673765
42,0.8671875000000001,0.07804683589838858
43,0.8738281250000001,0.07618589614544395
44,0.8703125,0.0671511529592009
45,0.8871093750000001,0.049359607470171124
46,0.881640625,0.06273272102427388
47,0.886328125,0.058242436388636534
48,0.881640625,0.0710540325182841
49,0.908203125,0.0688642073412188
50,0.8976562500000002,0.06198518440673948
51,0.8840277777777779,0.06826427743757403
52,0.8881944444444444,0.07390859699572534
53,0.8902777777777778,0.0757549452405258
54,0.8954861111111109,0.07463177999268505
55,0.9086805555555555,0.058777040992546645
56,0.8968750000000002,0.07526877636834317
57,0.9097222222222221,0.05831679659782504
58,0.898611111111111,0.06876052108048095
59,0.9069444444444443,0.07210192973565231
60,0.9170138888888889,0.05976964364061348
61,0.8946874999999999,0.06873792507597243
62,0.8996875,0.06925877087957885
63,0.9059375000000001,0.06244294270572135
64,0.9090625000000001,0.057628084245010244
65,0.9090624999999998,0.06069181241114816
66,0.9040624999999998,0.06045966501519834
67,0.9165625000000001,0.05720628106903995
68,0.9146875000000001,0.05836225101681736
69,0.9193749999999999,0.05092503681883794
70,0.9018750000000001,0.06222125340267583
71,0.9110795454545454,0.06858721806895231
72,0.9122159090909089,0.05240149037176155
73,0.9201704545454545,0.06660038619344262
74,0.9167613636363635,0.06676982538251519
75,0.9258522727272726,0.05345063060610308
76,0.9315340909090908,0.053781793162988235
77,0.9249999999999999,0.05627008365063613
78,0.9221590909090907,0.06294008284809943
79,0.9298295454545452,0.04784802770402651
80,0.924715909090909,0.06044063301125868
81,0.9325520833333335,0.05481817225654838
82,0.9338541666666668,0.05535309244974484
83,0.9317708333333332,0.05985505858483846
84,0.93515625,0.05862036432601966
85,0.9361979166666667,0.048170044530851
86,0.93828125,0.05042610857695919
87,0.9377604166666665,0.04991243960781889
88,0.9408854166666667,0.04421181728142817
89,0.9372395833333333,0.05735732506589967
90,0.9427083333333333,0.053633190257733346
91,0.9372596153846153,0.05530674864793553
92,0.936298076923077,0.05659973050592377
93,0.9358173076923076,0.05611989802985797
94,0.938701923076923,0.05451115375660048
95,0.9439903846153846,0.048468954522609554
96,0.944951923076923,0.052175645510788425
97,0.9343749999999997,0.05266508192616756
98,0.9430288461538461,0.047955977678683016
99,0.9478365384615385,0.03953943311998422
100,0.9425480769230768,0.05425614432933112
101,0.9343749999999998,0.05441120071047047
102,0.9464285714285712,0.04134227465282222
103,0.9412946428571427,0.0535337479089459
104,0.942857142857143,0.055958712914258565
105,0.9359374999999999,0.061561431670001006
106,0.9390624999999998,0.04841177723842259
107,0.9482142857142858,0.051166245649622855
108,0.9506696428571427,0.04316701129517958
109,0.9529017857142856,0.04576654988796903
110,0.9488839285714287,0.049715689603279066
111,0.938125,0.04905309977180057
112,0.9356250000000002,0.05116990692780279
113,0.9481249999999999,0.042055993594518976
114,0.9452083333333334,0.0505452046027448
115,0.9454166666666665,0.04414110895752393
116,0.9439583333333335,0.04704782953430357
117,0.9527083333333332,0.04224134937738402
118,0.9602083333333333,0.033849518911729826
119,0.9514583333333333,0.04454193950649207
120,0.9477083333333338,0.04772925305535613
121,0.9513671875000002,0.04432475079134505
122,0.9554687500000001,0.037654304929018396
123,0.9525390625000001,0.04290078075916677
124,0.9605468749999999,0.0420842921585284
125,0.9521484374999999,0.046156191154964166
126,0.9597656249999998,0.031012279416537166
127,0.953515625,0.046690718492644494
128,0.9578125000000002,0.04163410185773195
129,0.9568359374999998,0.04015227895613265
130,0.9646484375000002,0.034147306089699
131,0.9619485294117643,0.03797947152545625
132,0.9621323529411764,0.034203033997031285
133,0.9584558823529411,0.04231456339236536
134,0.9624999999999999,0.036461989024168966
135,0.9636029411764705,0.03487612470436566
136,0.9608455882352942,0.032705610418621946
137,0.9672794117647053,0.030314723859850082
138,0.9608455882352939,0.03381103909405002
139,0.9597426470588233,0.037002448220461864
140,0.9663602941176469,0.03188954142832178
141,0.9647569444444443,0.033235080165790805
142,0.9704861111111108,0.028206329596758697
143,0.9671874999999999,0.030249712241004537
144,0.9670138888888887,0.03163916629963251
145,0.9703124999999998,0.024907598335871525
146,0.9661458333333333,0.03128422123165267
147,0.9692708333333331,0.026966785375774495
148,0.9756944444444443,0.01933251514871533
149,0.9713541666666666,0.026719759610193752
150,0.9711805555555554,0.025925667574770956
151,0.9666118421052631,0.03140327714496076
152,0.9712171052631577,0.029743373031079212
153,0.9699013157894735,0.02798131966770439
154,0.9680921052631578,0.030715653182302897
155,0.9680921052631579,0.027972133813549207
156,0.9710526315789474,0.025034602092684835
157,0.970723684210526,0.02506699817502939
158,0.9723684210526314,0.028737275878738897
159,0.9697368421052631,0.024756431213456304
160,0.9735197368421052,0.02720486220061721
161,0.9721875,0.029736801168753848
162,0.9746875,0.021648379702647488
163,0.9781249999999999,0.02320930578453392
164,0.9757812499999999,0.02540636531339145
165,0.98125,0.019565594803123167
166,0.9776562499999999,0.02274121997469573
167,0.9762500000000001,0.02358495283014151
168,0.9787500000000001,0.020463381929681133
169,0.9784375000000001,0.01893399307462638
170,0.980625,0.01890560432781773
171,0.977529761904762,0.02290651831573721
172,0.9767857142857147,0.02226381453483934
173,0.976934523809524,0.02017178826149693
174,0.9796130952380955,0.02309138330004829
175,0.9778273809523812,0.022979871867667596
176,0.9808035714285717,0.0177570358687987
177,0.9760416666666669,0.026419034502992215
178,0.9822916666666669,0.01786644103161158
179,0.9822916666666672,0.01659142774969177
180,0.9793154761904763,0.01972778807077801
181,0.9774147727272728,0.022570034913163207
182,0.9815340909090909,0.01846153794418177
183,0.9842329545454546,0.018252150013454236
184,0.9826704545454548,0.019465928992188544
185,0.9848011363636364,0.016294415421097195
186,0.9825284090909091,0.017049597034512493
187,0.9821022727272727,0.017417808018146973
188,0.9816761363636365,0.019233919674992137
189,0.981960227272727,0.020906755520516063
190,0.9843750000000001,0.017965240629275413
191,0.9770380434782608,0.023745320278181593
192,0.9817934782608698,0.01800669049677101
193,0.9832880434782609,0.015867680613230118
194,0.980163043478261,0.02039130145082021
195,0.9816576086956522,0.020472166746460813
196,0.9862771739130437,0.01309362529604369
197,0.9816576086956523,0.023457478095304334
198,0.9819293478260871,0.016702011887403195
199,0.9838315217391304,0.015797722095074185
200,0.9827445652173913,0.018008228237746254
201,0.9817708333333335,0.022887054731999833
202,0.9795572916666668,0.024124410232248563
203,0.9832031250000002,0.019556840873632846
204,0.9812500000000001,0.020198666072568042
205,0.9842447916666669,0.018479952744225824
206,0.9846354166666668,0.019885673125638024
207,0.9807291666666667,0.019894197140400284
208,0.9856770833333335,0.01593230784160672
209,0.9851562500000001,0.018338585303602346
210,0.9861979166666669,0.015605456527686093


==> drop015_random_acc_summary.csv <==
step,mean,std
1,0.31093750000000003,0.0631025640822146
2,0.4515624999999999,0.08703840298253411
3,0.5476562500000001,0.08912758038866253
4,0.5921875,0.11153010734214329
5,0.6406250000000001,0.08632017073083209
6,0.6601562499999999,0.09330297067048562
7,0.6953125,0.09363273916611647
8,0.725,0.09762812094883319
9,0.74453125,0.10527760456734137
10,0.7710937500000001,0.09501426188176962
11,0.7168750000000002,0.10088475789235955
12,0.7418749999999998,0.08401776225894139
13,0.7637500000000002,0.0792839044194974
14,0.7881250000000002,0.10861162173082584
15,0.7868750000000001,0.0859664723889494
16,0.7881250000000002,0.09081015568206015
17,0.8074999999999998,0.08699856320652656
18,0.8218750000000001,0.08651002470812272
19,0.81875,0.07465545860819556
20,0.8400000000000002,0.08139410298049855
21,0.7651041666666667,0.07316735181436991
22,0.7854166666666664,0.08647715658548859
23,0.8135416666666666,0.09560094105475922
24,0.8166666666666669,0.08133008873309641
25,0.8416666666666667,0.060953078493032456
26,0.8401041666666664,0.0610753426731188
27,0.8572916666666666,0.07510842856608481
28,0.846875,0.06379729999076064
29,0.8375,0.07192781875680028
30,0.8593749999999999,0.0798150531437105
31,0.8026785714285715,0.07917282020481319
32,0.8200892857142859,0.07203841228391807
33,0.8294642857142855,0.0623659276253583
34,0.84375,0.06813266433201913
35,0.8531249999999998,0.06871955494721178
36,0.8464285714285714,0.05997448437052381
37,0.8687499999999998,0.07461102362880956
38,0.8647321428571426,0.06071264441058825
39,0.8611607142857143,0.058818552601216254
40,0.882142857142857,0.05747670335511101
41,0.82734375,0.07612678954177365
42,0.8480468750000003,0.06673974164794447
43,0.8699218750000002,0.06486610119302971
44,0.8523437499999998,0.07939206878484464
45,0.8519531250000001,0.08077441188417513
46,0.8605468749999999,0.07302807244638443
47,0.8699218749999997,0.06287849261857646
48,0.8804687499999998,0.05536962974806223
49,0.886328125,0.06527880223690055
50,0.8855468750000001,0.05660559261446145
51,0.8312500000000002,0.07029685182526461
52,0.8517361111111112,0.06920009093112915
53,0.8600694444444446,0.06660062556475942
54,0.8569444444444442,0.0689845885454869
55,0.8788194444444443,0.060753967443988255
56,0.8579861111111109,0.06435424572552487
57,0.8774305555555556,0.06505484242658763
58,0.8847222222222221,0.06542536507396599
59,0.88125,0.06806618397732143
60,0.8829861111111109,0.06167569847522936
61,0.86375,0.05616660484665243
62,0.8781250000000002,0.056260415702339056
63,0.8612500000000001,0.05726855594477652
64,0.8706250000000001,0.06504505649932206
65,0.8868750000000003,0.05708751505364372
66,0.8896874999999997,0.05785133830560879
67,0.8787499999999999,0.0598826978350174
68,0.8821875,0.05504171003657135
69,0.8824999999999998,0.05695392874947256
70,0.8865625000000003,0.050287260750114415
71,0.8687499999999998,0.04418321523230811
72,0.8571022727272728,0.06417122526381668
73,0.8809659090909091,0.06704966762571614
74,0.8673295454545454,0.0633051190189882
75,0.8730113636363636,0.04861110086252025
76,0.8951704545454545,0.049007946258618144
77,0.884375,0.05321455747317754
78,0.896022727272727,0.04516598748637998
79,0.8906249999999997,0.04403958909955733
80,0.8897727272727273,0.05260516817773955
81,0.8684895833333334,0.0510622566888668
82,0.8783854166666667,0.062460382408849525
83,0.8744791666666666,0.05640170514931263
84,0.8841145833333335,0.06071618911509288
85,0.8950520833333334,0.06193702611518457
86,0.8958333333333331,0.05368374469468803
87,0.8947916666666668,0.05734845670208671
88,0.8908854166666664,0.04336934476221849
89,0.8958333333333331,0.05335936864527375
90,0.8963541666666666,0.05640170514931265
91,0.8689903846153845,0.05165473304553919
92,0.8689903846153847,0.06152296604790248
93,0.8771634615384614,0.061251867952436534
94,0.8824519230769229,0.06465184339436844
95,0.8855769230769229,0.051124557838686344
96,0.8834134615384615,0.04857851324366049
97,0.8783653846153844,0.05706185979439566
98,0.8894230769230769,0.04883063048305623
99,0.9009615384615385,0.04517184479440904
100,0.8971153846153844,0.05390621650157609
101,0.8803571428571427,0.06643241156335097
102,0.8919642857142855,0.05617909363121206
103,0.8883928571428571,0.058894741371573155
104,0.8886160714285712,0.05269701175428862
105,0.8879464285714285,0.0521060749670265
106,0.8935267857142853,0.05396756439765746
107,0.8984375,0.05356352248208454
108,0.898660714285714,0.04353765889832545
109,0.9017857142857142,0.049808306003504825
110,0.8982142857142857,0.05147691180499849
111,0.8885416666666669,0.05926012278740044
112,0.8904166666666667,0.05265024796818256
113,0.8950000000000001,0.05238744548500571
114,0.8968750000000001,0.05204123298458209
115,0.8931250000000002,0.04738976609517665
116,0.8993750000000001,0.049563634041950994
117,0.9010416666666669,0.05289164434640564
118,0.9058333333333334,0.046120313673405695
119,0.9075000000000002,0.051417409503007834
120,0.9016666666666665,0.048275827859867455
121,0.8921875000000001,0.049779788506481196
122,0.883984375,0.05127613424741938
123,0.8939453125,0.04824772235455621
124,0.9085937500000002,0.042238106221603976
125,0.8986328124999999,0.046737673189995686
126,0.8976562500000002,0.05492693122173767
127,0.8951171875,0.04913147954941762
128,0.9029296874999999,0.04422135524017035
129,0.9078125,0.051301422373068735
130,0.9113281250000002,0.04735270903268761
131,0.8992647058823529,0.05196714260024887
132,0.9031249999999998,0.049782927910400954
133,0.9009191176470588,0.053025043354540176
134,0.9093749999999997,0.047421839149143066
135,0.9145220588235293,0.04396995806650537
136,0.9101102941176471,0.03979386697782013
137,0.9106617647058824,0.048516876723359026
138,0.9145220588235294,0.04180156759262376
139,0.9108455882352938,0.045042016500513433
140,0.9152573529411763,0.04148673483642144
141,0.9027777777777779,0.04201245406181717
142,0.9164930555555555,0.038627204255094805
143,0.9086805555555553,0.04635514199972656
144,0.9069444444444443,0.03365011510996032
145,0.9107638888888888,0.04103543851972552
146,0.9140625,0.041457446365907535
147,0.9145833333333333,0.03726132895915642
148,0.9152777777777775,0.036641405439646973
149,0.9220486111111114,0.038073910187422
150,0.9140625000000002,0.04098950612374487
151,0.9016447368421053,0.03828105125308802
152,0.9090460526315789,0.03715176199484125
153,0.9144736842105263,0.03847418820319327
154,0.9141447368421053,0.044239446602936536
155,0.9124999999999999,0.03561757285168201
156,0.9144736842105263,0.0352081267375254
157,0.9200657894736842,0.033479991027014565
158,0.91875,0.04500572255088091
159,0.9189144736842108,0.03595885265329353
160,0.9138157894736844,0.044886552903725487
161,0.9084374999999999,0.04379350515487426
162,0.91890625,0.03694874775871978
163,0.92453125,0.03511942515813007
164,0.91046875,0.04434170185544866
165,0.9209375000000002,0.034650881572479496
166,0.9135937500000001,0.042005103391582074
167,0.9170312500000002,0.03682431633360625
168,0.9224999999999998,0.04
169,0.9251562500000002,0.040009459330732015
170,0.9256250000000001,0.03413552951105342
171,0.9218749999999998,0.03848129119228456
172,0.9175595238095238,0.04329206400857379
173,0.9159226190476188,0.045621951875318006
174,0.9172619047619045,0.034395286221889664
175,0.9235119047619047,0.02949733596103531
176,0.9247023809523808,0.03821479565006154
177,0.9267857142857141,0.042952110388758236
178,0.9214285714285713,0.036712247488355415
179,0.9203869047619047,0.035916774685349824
180,0.9281249999999998,0.03750206674198949
181,0.9140624999999998,0.029356022421773792
182,0.9210227272727274,0.03901469181841567
183,0.9282670454545455,0.03271334881753072
184,0.9177556818181818,0.038424542598647665
185,0.9288352272727273,0.033239546898950346
186,0.9228693181818184,0.03276758042976434
187,0.9255681818181818,0.03542375556992349
188,0.9278409090909092,0.03229652611618707
189,0.9299715909090908,0.035224695195292165
190,0.9255681818181818,0.033222849786462984
191,0.9177989130434783,0.028435068785124213
192,0.9188858695652173,0.034176259997266485
193,0.9199728260869566,0.029605538661261328
194,0.925679347826087,0.03197499050386281
195,0.9259510869565216,0.031958820809785585
196,0.9360054347826087,0.028598203585993565
197,0.9235054347826089,0.029142992406065008
198,0.9260869565217391,0.02962828950095437
199,0.9320652173913043,0.030546185861731287
200,0.9282608695652173,0.03231754075504025
201,0.9221354166666667,0.03802350875290109
202,0.9328124999999998,0.02488580690708393
203,0.9296875000000001,0.02468881853019028
204,0.9278645833333333,0.02832562510036431
205,0.9299479166666667,0.027959340440753353
206,0.93125,0.03010038182666645
207,0.9278645833333334,0.0327162526904315
208,0.9350260416666665,0.030509621358560148
209,0.9356770833333334,0.029461631637016927
210,0.93515625,0.029165504069091047


==> drop015_var_acc_summary.csv <==
step,mean,std
1,0.31093750000000003,0.06310256408221461
2,0.4515625000000001,0.08703840298253411
3,0.54765625,0.08912758038866253
4,0.5921875000000001,0.11153010734214328
5,0.640625,0.0863201707308321
6,0.6601562500000001,0.09330297067048562
7,0.6953125,0.09363273916611647
8,0.7249999999999999,0.09762812094883318
9,0.7445312500000001,0.10527760456734138
10,0.7710937499999999,0.09501426188176963
11,0.7168749999999999,0.10572480491824043
12,0.733125,0.09521152438124283
13,0.765,0.08573214099741124
14,0.778125,0.09802542718601127
15,0.7868749999999999,0.09664488799207128
16,0.7787500000000002,0.07967708265241645
17,0.7887500000000001,0.08830876230590032
18,0.804375,0.09256543293800336
19,0.8062500000000001,0.08115378919064715
20,0.8193750000000001,0.10682747481336435
21,0.8072916666666665,0.07591313337917521
22,0.8062500000000001,0.08747519489673754
23,0.8239583333333332,0.0862950264918102
24,0.840625,0.09833134708445952
25,0.8505208333333335,0.07878023835240096
26,0.8557291666666667,0.0798880917587916
27,0.8515625000000002,0.09329606538312438
28,0.8546874999999999,0.07984733425853643
29,0.8463541666666667,0.08011865928716116
30,0.8604166666666665,0.0800119348736313
31,0.8535714285714284,0.05997448437052381
32,0.8808035714285714,0.07022280276421061
33,0.8669642857142854,0.06827292729948538
34,0.8812499999999999,0.057191664424038544
35,0.8897321428571429,0.06167665591781126
36,0.8964285714285711,0.054281014834180935
37,0.8928571428571427,0.05392738882336249
38,0.8995535714285712,0.06714707196117477
39,0.8897321428571429,0.06177997237976803
40,0.8924107142857142,0.04987028774219973
41,0.8859374999999999,0.07543817315358319
42,0.892578125,0.06357354370321332
43,0.9007812500000002,0.055896240020572925
44,0.9125,0.04677071733467424
45,0.9050781249999998,0.05095373351369233
46,0.9167968750000001,0.04524341446812313
47,0.9152343750000003,0.05319245487716629
48,0.9187499999999998,0.05210416250166581
49,0.9281249999999999,0.04603412457080072
50,0.930078125,0.046964432914540485
51,0.9086805555555555,0.05636455242492157
52,0.9190972222222223,0.05001808122143505
53,0.9274305555555558,0.05091632380014282
54,0.9208333333333333,0.052759499758951604
55,0.9274305555555556,0.04513221104450161
56,0.9201388888888888,0.0646952435426055
57,0.9256944444444443,0.05317377027895439
58,0.9315972222222222,0.048281371733635337
59,0.9281249999999998,0.04521761297490338
60,0.9375,0.04833253511473698
61,0.9303125000000001,0.051990646694862315
62,0.9365625,0.045935374100468565
63,0.9296875000000001,0.046535226911985715
64,0.93375,0.04662014049742877
65,0.9334375000000001,0.05059702158971414
66,0.9328124999999999,0.05045012233632342
67,0.9456249999999999,0.04643123275339562
68,0.9371875,0.043677395111773765
69,0.9421875,0.04477264615532567
70,0.9378125000000003,0.04941750543835654
71,0.934090909090909,0.044997704257325764
72,0.9312499999999999,0.050151500846834916
73,0.9389204545454544,0.04954516133149267
74,0.9372159090909092,0.05545451634686272
75,0.9460227272727272,0.04196475671066287
76,0.9482954545454545,0.04112553222544904
77,0.9357954545454542,0.05167331724280951
78,0.9437500000000002,0.04997093680123866
79,0.9457386363636363,0.04272995488438397
80,0.940625,0.041906057312312395
81,0.9252604166666666,0.05760273035430556
82,0.9335937500000001,0.051559211805928665
83,0.934375,0.054116563366085606
84,0.9393229166666669,0.0460805065720582
85,0.9466145833333335,0.04467569167025039
86,0.9416666666666668,0.03835823466567076
87,0.9322916666666666,0.0550311622578012
88,0.9434895833333334,0.03945892593491999
89,0.9427083333333333,0.04553644373832168
90,0.9513020833333333,0.03892597670356379
91,0.9387019230769229,0.050091793513178044
92,0.9420673076923075,0.039080801925523635
93,0.9399038461538463,0.043020116217977446
94,0.9447115384615384,0.03532590761071415
95,0.9528846153846156,0.03470874163034626
96,0.9521634615384615,0.03652501650405241
97,0.9389423076923077,0.04611125839626993
98,0.9454326923076922,0.04249779732370685
99,0.9562499999999999,0.03333294809935183
100,0.9514423076923078,0.041175295452750574
101,0.9406249999999998,0.044515443175626696
102,0.9488839285714287,0.04425219695774136
103,0.9453124999999998,0.048596677228258625
104,0.9533482142857143,0.035399702694978344
105,0.9526785714285714,0.03951838567201915
106,0.9513392857142858,0.0428734158093715
107,0.9515625,0.04624739288708111
108,0.955580357142857,0.043143920538869486
109,0.9616071428571427,0.039518385672019166
110,0.9522321428571427,0.03974718816264535
111,0.9564583333333335,0.036628175819836975
112,0.9485416666666667,0.044479532590220014
113,0.9525000000000001,0.03939648884524271
114,0.9550000000000001,0.037267799624996496
115,0.9577083333333334,0.032515354279000076
116,0.9610416666666669,0.03508360550171549
117,0.963125,0.0333326822853087
118,0.9674999999999999,0.026912925436591895
119,0.9641666666666667,0.03336456869861267
120,0.96125,0.036455357021370066
121,0.9580078125000001,0.032969652498014645
122,0.9570312500000001,0.03548457796617426
123,0.9615234375000001,0.03740578578319927
124,0.964453125,0.03327198741410521
125,0.9619140624999999,0.029661146814833284
126,0.9625,0.03190715290103458
127,0.9683593750000001,0.02410191070453491
128,0.9652343749999998,0.03273568016491141
129,0.9685546874999998,0.028405045654818866
130,0.9677734375000001,0.027604089892778454
131,0.9636029411764704,0.02636570315330443
132,0.9626838235294115,0.030763404503742757
133,0.9650735294117647,0.03353255596712817
134,0.965441176470588,0.030164987495244152
135,0.9707720588235293,0.025449436562855067
136,0.9715073529411764,0.023117224915693683
137,0.9713235294117646,0.02442017927267005
138,0.9687499999999996,0.030545696523807873
139,0.9718749999999996,0.02666328452726724
140,0.9709558823529411,0.02929895645720118
141,0.9751736111111111,0.023115066059502927
142,0.9753472222222224,0.022088901289679035
143,0.9715277777777778,0.026306523506771935
144,0.9668402777777777,0.027620540217348152
145,0.9696180555555555,0.025306164425837642
146,0.968576388888889,0.02702484335874702
147,0.967534722222222,0.02988885581240422
148,0.9727430555555553,0.022794682708899092
149,0.975173611111111,0.019787859039192134
150,0.9713541666666667,0.022183532943908107
151,0.9710526315789474,0.025343895110866085
152,0.9748355263157895,0.02095926562270762
153,0.9725328947368421,0.021246409791224066
154,0.9763157894736841,0.02290380945464372
155,0.9754934210526315,0.019409985391409677
156,0.9756578947368422,0.021165405187033443
157,0.9722039473684211,0.025146192189836627
158,0.978125,0.01987275026902035
159,0.9786184210526314,0.019557850652887815
160,0.9800986842105264,0.019899956456403585
161,0.97265625,0.026516043934521984
162,0.9706249999999997,0.028552309451251045
163,0.9751562500000001,0.02379877803454413
164,0.9712500000000001,0.02657536453183662
165,0.9764062500000001,0.01973394818422052
166,0.9746874999999998,0.020613159480050602
167,0.979375,0.018697844127064496
168,0.9793750000000001,0.02156929240842175
169,0.9748437499999997,0.026055360982674955
170,0.9798437499999998,0.0192631600714291
171,0.9733630952380954,0.025941986095395518
172,0.9764880952380954,0.02095838320411694
173,0.9784226190476192,0.01937897698924427
174,0.9808035714285716,0.018268452565200568
175,0.9776785714285715,0.020737449418624758
176,0.9793154761904765,0.01854276538822161
177,0.9830357142857142,0.015610111954694432
178,0.9806547619047623,0.017412621995607197
179,0.9770833333333335,0.0181888828459494
180,0.9791666666666669,0.02008873456034069
181,0.9762784090909089,0.017373152103114003
182,0.9755681818181821,0.023086647333988727
183,0.9836647727272727,0.01665691163812333
184,0.9778409090909091,0.018137374658536817
185,0.9822443181818183,0.01671495404694022
186,0.9779829545454546,0.021772839218491886
187,0.9803977272727272,0.020086251902629044
188,0.9816761363636366,0.015010515210694669
189,0.9818181818181823,0.019082790481530335
190,0.9823863636363638,0.01766853614257527
191,0.9792119565217393,0.019222062405697914
192,0.9831521739130438,0.01683028539913265
193,0.9793478260869567,0.020364123907820882
194,0.9864130434782611,0.01294117489107682
195,0.9842391304347831,0.014244937415305628
196,0.9839673913043482,0.014519619573252771
197,0.9811141304347829,0.014688373511007513
198,0.9834239130434785,0.0173381490662492
199,0.9851902173913047,0.013082341333765799
200,0.9843750000000001,0.013306202582777453
201,0.9805989583333334,0.027195468480233534
202,0.9808593750000003,0.02226486353473756
203,0.98046875,0.01879154829508169
204,0.9817708333333336,0.019674819549504265
205,0.9817708333333334,0.01948083771798441
206,0.9760416666666666,0.02359323261022109
207,0.9813802083333334,0.021194381231588948
208,0.9826822916666669,0.021477271552955125
209,0.9837239583333334,0.01542790183936009
210,0.9824218750000001,0.020800348236559733


==> drop05_YOTO_acc_summary.csv <==
step,mean,std
1,0.25546874999999997,0.05719155552559748
2,0.30546875000000007,0.07173474767110777
3,0.30468750000000006,0.06627284393890154
4,0.36796875,0.10159554750793709
5,0.36484375,0.09699778005674925
6,0.3929687500000001,0.10236163965782055
7,0.4226562499999999,0.10045975854011148
8,0.4679687500000001,0.12781737078127334
9,0.47343749999999996,0.09579794409980834
10,0.49843750000000003,0.10605450765408325
11,0.52890625,0.11458303740492091
12,0.51328125,0.12118947829097007
13,0.509375,0.11158481919598205
14,0.5632812500000001,0.1011620711948777
15,0.5492187500000001,0.10597102622149841
16,0.5554687500000001,0.09008120793726904
17,0.5851562499999999,0.11230180023462448
18,0.5945312500000001,0.12417452042765255
19,0.5984375000000002,0.1185751179369011
20,0.60390625,0.10460292759257507
21,0.6101562500000001,0.10930522327838454
22,0.615625,0.09677414104501267
23,0.6164062499999999,0.09674575551897613
24,0.6257812499999998,0.1153263668830225
25,0.6359375,0.10400899525401638
26,0.6437499999999999,0.10364452469860623
27,0.6453125000000001,0.12996957276128132
28,0.6460937500000001,0.12233237495012309
29,0.6640625000000002,0.12102064325457043
30,0.6624999999999999,0.11924240017711822
31,0.6726562500000001,0.10427565912492474
32,0.6945312499999999,0.09656894699352117
33,0.6984374999999999,0.09979226469897352
34,0.70078125,0.11964863517164541
35,0.7046875,0.12381272084785956
36,0.7304687500000001,0.11228005844065768
37,0.6984375,0.12959333931089978
38,0.6984374999999998,0.12004841145866949
39,0.7296874999999999,0.1266203571458792
40,0.7484374999999999,0.10494371631379365
41,0.7273437499999998,0.1137704952346499
42,0.7312500000000002,0.10968705484240152
43,0.7382812499999999,0.1013549562105253
44,0.72890625,0.10118620192959858
45,0.7718750000000001,0.09797759629119301
46,0.75703125,0.10629307490818724
47,0.7406250000000001,0.12147369828485508
48,0.7585937499999998,0.1124321627068407
49,0.7562500000000001,0.11353688827865593
50,0.7765625,0.10550057390246746
51,0.765625,0.10675431782836702
52,0.79296875,0.10518480295859045
53,0.7703125000000002,0.12126248324914841
54,0.7890625000000001,0.10419661027955758
55,0.7976562500000001,0.09689704890210793
56,0.7882812500000002,0.10752622772346056
57,0.784375,0.10453580427298582
58,0.7976562500000001,0.08645794113866868
59,0.8296875000000001,0.10976492993552173
60,0.8187499999999999,0.1036445246986062
61,0.8125,0.09802741963348825
62,0.8140625,0.0968119754666229
63,0.8484375000000002,0.08636258503397172
64,0.8140625,0.09310979322149737
65,0.79921875,0.09488569912498668
66,0.8109374999999999,0.08703840298253408
67,0.8320312499999998,0.10350014624838699
68,0.85078125,0.08512040530000722
69,0.8398437500000001,0.07176877340415887
70,0.8007812500000001,0.11650582989034279
71,0.8468749999999999,0.08472151069828722
72,0.8515625,0.0723321062443919
73,0.8609375,0.0826649629150706
74,0.8515625,0.07287014885225634
75,0.846875,0.09243874661093149
76,0.8695312499999998,0.09201188251219239
77,0.8429687499999999,0.07861952857552312
78,0.8460937499999999,0.09460224606708605
79,0.8546874999999998,0.0691571749260335
80,0.8460937500000003,0.09844680015590906
81,0.8570312500000002,0.08777509768401
82,0.8335937500000001,0.08422657663076123
83,0.86875,0.08948638164547719
84,0.8539062500000002,0.09603656835256816
85,0.8492187500000001,0.07768233968179318
86,0.84453125,0.07281568528440488
87,0.8578125000000002,0.0913093770855436
88,0.8679687500000001,0.07886756477435762
89,0.8726562499999998,0.0699775005693794
90,0.8570312499999999,0.08710499568588187
91,0.8773437500000002,0.08890817221120617
92,0.8812500000000001,0.07234898064243889
93,0.8742187499999997,0.09110527371364129
94,0.86953125,0.0842555578192768
95,0.8835937500000001,0.07060269974255586
96,0.88125,0.0709863543225034
97,0.8921874999999998,0.08826396401561623
98,0.89609375,0.06990768885421328
99,0.8789062500000002,0.10021644057208126
100,0.8734375000000002,0.0907730471767363
101,0.8960937499999999,0.07318357029373121
102,0.8757812500000002,0.07768233968179315
103,0.8859375,0.08242835430693736
104,0.884375,0.06924537439425103
105,0.9023437499999999,0.07509352892185517
106,0.88125,0.07342087577794205
107,0.8859375000000002,0.10363274624244016
108,0.8921875,0.08395439145006052
109,0.91328125,0.0760305178756366
110,0.9046875,0.06859001271139988
111,0.9093749999999999,0.0717390017703062
112,0.8671874999999998,0.08979958153438132
113,0.9046875,0.08135510029340508
114,0.8851562500000001,0.06727374551738215
115,0.88984375,0.09434382245773965
116,0.8968749999999999,0.07308759727204057
117,0.9031250000000001,0.07064159097160821
118,0.8921874999999998,0.0727360113269211
119,0.9156250000000001,0.07899515412352834
120,0.89296875,0.08777509768400998
121,0.9257812500000002,0.0716666477410343
122,0.9195312499999999,0.07173474767110774
123,0.896875,0.0885539207206547
124,0.9140625,0.07287014885225634
125,0.93046875,0.05787053674744601
126,0.9062500000000001,0.06249999999999998
127,0.93046875,0.06241693699179332
128,0.9164062500000001,0.06920569854381572
129,0.8992187499999998,0.08326453866105003
130,0.9234375,0.07904149918713585
131,0.9148437499999997,0.0723110077093211
132,0.91953125,0.06241693699179332
133,0.91484375,0.07951497868915955
134,0.9179687500000001,0.07861952857552312
135,0.91484375,0.07011691547649182
136,0.9328124999999999,0.06200979635307632
137,0.9359375,0.06153552708598503
138,0.9273437499999999,0.05052821574068787
139,0.9250000000000003,0.06434768838116874
140,0.93203125,0.054211094560408
141,0.9171875,0.06356514252127494
142,0.9312499999999999,0.060917464655056
143,0.90859375,0.07567647395946442
144,0.9234375000000001,0.0731376858654278
145,0.9250000000000003,0.06525191568069093
146,0.9390625,0.041428354948633894
147,0.9070312500000001,0.0839071229004874
148,0.9367187500000003,0.06186691077173238
149,0.921875,0.061157455596190374
150,0.91953125,0.06980284036797857
151,0.9359375,0.05151512975573292
152,0.93359375,0.059820491563823665
153,0.9296875,0.07246699140815768
154,0.9351562499999998,0.05443580472389012
155,0.9226562500000001,0.07108516431673699
156,0.9460937500000001,0.053440012733320885
157,0.9453125000000001,0.05017060736875722
158,0.93125,0.05962120008855908
159,0.9343750000000001,0.05821230003186611
160,0.9328125000000002,0.049779788506481196
161,0.9500000000000003,0.04759858191164941
162,0.9109375000000001,0.07287014885225633
163,0.9218750000000001,0.063661089960823
164,0.9468749999999999,0.05510997527671373
165,0.9445312500000002,0.053667951548736215
166,0.9226562500000001,0.059081304876733194
167,0.9226562500000001,0.06969783415528416
168,0.9375000000000002,0.06123724356957943
169,0.9429687500000002,0.05311925520409241
170,0.9257812499999999,0.0564179350777525
171,0.9273437499999998,0.06415294682193091
172,0.9328125000000002,0.06263656954008574
173,0.9429687500000001,0.053119255204092414
174,0.94453125,0.04133248145753529
175,0.94921875,0.05572125625322438
176,0.95625,0.041457809879442475
177,0.9578125000000002,0.04525858861862572
178,0.9460937499999998,0.0530732744508712
179,0.934375,0.0588795115044274
180,0.9351562500000002,0.06276798018048292
181,0.9460937500000002,0.057996960790523314
182,0.9406250000000002,0.06427176187875977
183,0.9515625,0.052267902136492884
184,0.95,0.04192627457812104
185,0.9507812500000001,0.049007483086131856
186,0.9484375000000002,0.058609372917222013
187,0.9375000000000001,0.07261843774138906
188,0.9460937500000001,0.04805163848338054
189,0.9523437500000002,0.05808109060561362
190,0.9585937499999998,0.04865751443443754
191,0.9414062500000002,0.05883284551113858
192,0.9421874999999998,0.0629476158702615
193,0.94921875,0.06139153767774103
194,0.96640625,0.03883527663011427
195,0.95625,0.060595998217704096
196,0.9554687500000001,0.05256483162188858
197,0.9500000000000004,0.050775240028974725
198,0.9585937500000001,0.03883527663011426
199,0.9476562500000001,0.04692055078467748
200,0.9570312500000001,0.04930547914215517
201,0.9523437500000003,0.05808109060561361
202,0.9484374999999998,0.05151512975573291
203,0.9507812499999999,0.05134304625202421
204,0.95078125,0.041214177153468666
205,0.9429687499999999,0.06257319932237361
206,0.9437500000000001,0.05863019699779286
207,0.9593750000000001,0.039404750665370275
208,0.94765625,0.043463065767816
209,0.9609375000000001,0.04798172666495025
210,0.9523437500000003,0.04855706010393853


==> drop05_entr_acc_summary.csv <==
step,mean,std
1,0.25546874999999997,0.05719155552559748
2,0.30546874999999996,0.07173474767110775
3,0.3046875,0.06627284393890155
4,0.36796875000000007,0.10159554750793709
5,0.36484375,0.09699778005674924
6,0.39296875000000003,0.10236163965782057
7,0.42265624999999984,0.10045975854011148
8,0.46796875,0.12781737078127334
9,0.47343749999999996,0.09579794409980834
10,0.4984375,0.10605450765408325
11,0.4706250000000001,0.08873899579666203
12,0.49312500000000004,0.10411644622728919
13,0.518125,0.10681284742482997
14,0.545625,0.10585773176768902
15,0.535625,0.11605326094082838
16,0.578125,0.12045324559761769
17,0.5768750000000001,0.09670953611200915
18,0.5900000000000001,0.10630145812734651
19,0.5925,0.11211043662389332
20,0.6137500000000002,0.12574155041194618
21,0.5937500000000001,0.08992184106211348
22,0.6088541666666667,0.09223162785662703
23,0.6223958333333335,0.11855681471755312
24,0.6213541666666667,0.11251808303742412
25,0.65625,0.09716019846967516
26,0.6541666666666666,0.10929064207170003
27,0.6619791666666666,0.11976788713254671
28,0.6578125,0.11180218572388866
29,0.6739583333333333,0.10205675674457924
30,0.6958333333333334,0.10647443615983866
31,0.6732142857142855,0.09574826156038935
32,0.6790178571428571,0.09042024723309419
33,0.6767857142857142,0.08890992346074715
34,0.701785714285714,0.08606698269489922
35,0.7093749999999999,0.08326940043298851
36,0.7169642857142856,0.09893807973904174
37,0.7348214285714284,0.10201649901574043
38,0.7339285714285714,0.07781699489107473
39,0.7312500000000002,0.08995729570757675
40,0.7366071428571427,0.08143620734873978
41,0.7343750000000001,0.08888414158329934
42,0.7488281250000002,0.08520193012182514
43,0.7531249999999999,0.07538961301134262
44,0.7812500000000001,0.07837460127490282
45,0.77890625,0.07025605373160024
46,0.7777343750000001,0.08289997590988415
47,0.78359375,0.0696978341552842
48,0.79140625,0.07502847766640011
49,0.791796875,0.08935584229771647
50,0.7800781249999998,0.09067129070981825
51,0.7715277777777778,0.08300572176470132
52,0.7833333333333334,0.06431020501550128
53,0.7909722222222223,0.07578994994288937
54,0.7770833333333333,0.0891462203972278
55,0.8059027777777777,0.06637577595975251
56,0.795486111111111,0.08655171217932571
57,0.8142361111111112,0.07955481721995995
58,0.8135416666666667,0.06920705954633086
59,0.8010416666666668,0.07868319109050666
60,0.8173611111111111,0.0785152291196027
61,0.8140625,0.06959074000001722
62,0.8215625000000003,0.07669376502526135
63,0.8293749999999999,0.07881693583868889
64,0.8234374999999999,0.0659360189407125
65,0.83,0.060104076400856535
66,0.8318749999999999,0.0763395989968509
67,0.8368749999999998,0.06439320131038678
68,0.8503125,0.06478253888008711
69,0.84,0.0714142842854285
70,0.8378125000000001,0.06917976469857354
71,0.8349431818181818,0.07710909730632756
72,0.8357954545454542,0.06456055761200918
73,0.8477272727272726,0.07595806803212911
74,0.8329545454545456,0.0739509972887452
75,0.8542613636363635,0.07323982649431494
76,0.8517045454545454,0.06939963545168265
77,0.8474431818181817,0.0761188709552097
78,0.8522727272727271,0.06432259862765866
79,0.8474431818181817,0.07608493429214268
80,0.8605113636363637,0.0622249889596861
81,0.8458333333333333,0.0782013515796811
82,0.8559895833333335,0.08237033094064168
83,0.8476562499999998,0.08562561777453541
84,0.8541666666666667,0.06878155841341325
85,0.8656250000000002,0.06691846977645426
86,0.8664062500000002,0.05883284551113859
87,0.8604166666666666,0.08074092656281708
88,0.8625,0.08909751991809622
89,0.8768229166666666,0.07270010623822093
90,0.8677083333333332,0.06646290475395529
91,0.8543269230769232,0.07778216195847809
92,0.8552884615384614,0.07869209855976422
93,0.8637019230769231,0.07172933528676029
94,0.8701923076923075,0.0724607116562335
95,0.8615384615384613,0.08179296276206438
96,0.8651442307692305,0.08224351323766851
97,0.8692307692307693,0.06541288981421135
98,0.8757211538461538,0.08265001993416786
99,0.8723557692307692,0.0689325675718047
100,0.8781249999999999,0.072034810757014
101,0.8595982142857141,0.07754214980777374
102,0.8573660714285714,0.07764232272043044
103,0.8714285714285714,0.08494821351618785
104,0.8667410714285714,0.08918940117819776
105,0.8680803571428574,0.10496270558221026
106,0.8669642857142859,0.09016973082549855
107,0.875892857142857,0.0748031003804696
108,0.8700892857142858,0.08014729544305742
109,0.8727678571428571,0.0812732992496205
110,0.8741071428571429,0.0794943763252907
111,0.8612500000000002,0.07931017694260091
112,0.8579166666666668,0.09528375021773416
113,0.8687500000000002,0.08186095087267052
114,0.863125,0.08278124410154754
115,0.8789583333333334,0.07420147825346879
116,0.8766666666666666,0.07833333333333332
117,0.8766666666666668,0.08149642118931766
118,0.8745833333333334,0.08745534574855902
119,0.8775000000000002,0.08262616615415079
120,0.8825000000000003,0.07389463219115895
121,0.8845703124999998,0.0715001156679298
122,0.8755859374999999,0.0798460337093903
123,0.8818359374999999,0.07901615759843736
124,0.8816406250000001,0.08326728746698413
125,0.8896484374999999,0.07394454899236043
126,0.8775390625000001,0.08239664713139783
127,0.8929687500000003,0.07383122513332349
128,0.8957031249999999,0.07466457382175547
129,0.8896484375,0.07392803879066177
130,0.8869140624999999,0.08514348205600408
131,0.8886029411764704,0.0750999550195913
132,0.8900735294117645,0.0696077352595132
133,0.8917279411764706,0.06579726936033756
134,0.8878676470588236,0.07163647988884611
135,0.8981617647058822,0.08280387963555186
136,0.8919117647058824,0.072459122230839
137,0.8988970588235293,0.06988679520194509
138,0.8979779411764706,0.0673685021678719
139,0.8889705882352941,0.07652359588155537
140,0.8988970588235293,0.07053364157212928
141,0.9050347222222221,0.07198625146030006
142,0.9008680555555557,0.07045253544875023
143,0.8949652777777777,0.07308986539867832
144,0.9038194444444444,0.0660041954685037
145,0.9015624999999999,0.06968339964684982
146,0.8993055555555556,0.07377798171825896
147,0.9020833333333333,0.07144007568291234
148,0.9006944444444445,0.0651557665886381
149,0.8989583333333331,0.07302488662338355
150,0.9024305555555554,0.07130747492330851
151,0.9018092105263158,0.06907091901968858
152,0.9070723684210525,0.0703130290069358
153,0.9106907894736842,0.05905658900275135
154,0.9050986842105263,0.05802145783161449
155,0.9083881578947365,0.06629880963436312
156,0.9095394736842106,0.06635855842032189
157,0.901644736842105,0.07051990225158718
158,0.9088815789473684,0.06718825492392991
159,0.9093749999999999,0.06767987185028028
160,0.9118421052631579,0.06239950369147042
161,0.910625,0.06380818423211868
162,0.90671875,0.06300557236020872
163,0.9189062499999998,0.05689538611291341
164,0.9135937500000001,0.06756055588090952
165,0.9159374999999998,0.056698730971248355
166,0.9142187499999996,0.06704836611310896
167,0.9153125,0.06760336414521098
168,0.91703125,0.057863786373149644
169,0.9171874999999997,0.06454089667606114
170,0.92484375,0.05730243743452366
171,0.9151785714285714,0.06313383253579333
172,0.9180059523809525,0.06083944120628095
173,0.9093749999999998,0.06392629213592138
174,0.9232142857142858,0.06282229824244402
175,0.9199404761904763,0.062092635015187206
176,0.921279761904762,0.06070243085710366
177,0.9168154761904764,0.06258762989454326
178,0.9236607142857142,0.0545607638206811
179,0.9206845238095239,0.057063553291299904
180,0.9239583333333333,0.055819045473610815
181,0.9154829545454547,0.05593471529150512
182,0.9159090909090909,0.05834317114997016
183,0.9257102272727273,0.05351306821499827
184,0.9201704545454548,0.05954737917604382
185,0.925284090909091,0.061583544301371695
186,0.9244318181818181,0.05270020367078432
187,0.9201704545454544,0.058364608769511876
188,0.9232954545454546,0.059120949531902126
189,0.9296875000000001,0.0552392473807167
190,0.9198863636363638,0.05962120008855911
191,0.9207880434782609,0.05405064810208292
192,0.9289402173913045,0.050862241378672866
193,0.9216032608695653,0.05623342409622602
194,0.9269021739130435,0.05000516868369777
195,0.925951086956522,0.04973327219938225
196,0.9334239130434785,0.051334247689260135
197,0.9256793478260872,0.050812855966986745
198,0.9289402173913044,0.054202080390583704
199,0.9309782608695653,0.04800792999239825
200,0.9294836956521739,0.05538930759446227
201,0.9184895833333334,0.060997010649373
202,0.92421875,0.05518314578739649
203,0.9242187500000001,0.05851383439071624
204,0.9243489583333333,0.0557667258071358
205,0.9274739583333335,0.04735700532947623
206,0.9290364583333334,0.054858209503743344
207,0.9294270833333333,0.05268339227924309
208,0.9247395833333334,0.05918223001734886
209,0.9298177083333334,0.049323872251830866
210,0.9294270833333331,0.05422610420825164


==> drop05_random_acc_summary.csv <==
step,mean,std
1,0.25546875,0.05719155552559749
2,0.30546874999999996,0.07173474767110775
3,0.30468750000000006,0.06627284393890154
4,0.3679687500000001,0.10159554750793709
5,0.36484374999999997,0.09699778005674925
6,0.39296875000000003,0.10236163965782055
7,0.42265624999999996,0.1004597585401115
8,0.4679687500000001,0.1278173707812733
9,0.47343750000000007,0.09579794409980832
10,0.4984375000000001,0.10605450765408327
11,0.47125000000000006,0.09538573006482677
12,0.499375,0.10833794060715755
13,0.5318749999999999,0.0940557514190387
14,0.5543750000000002,0.10807802447768926
15,0.5325000000000001,0.12295832627357939
16,0.5687500000000002,0.1020952374011638
17,0.5824999999999999,0.11976539567003484
18,0.5887499999999999,0.09949089154289452
19,0.5831250000000001,0.11091769189358387
20,0.62,0.13275918047351754
21,0.5802083333333333,0.10235402037101969
22,0.58125,0.10895255720827401
23,0.6161458333333335,0.12356709090555267
24,0.6229166666666668,0.11147293518059789
25,0.6458333333333334,0.11133657679906157
26,0.6343749999999999,0.09288372921442041
27,0.6572916666666666,0.11054925215838313
28,0.665625,0.10968210852529943
29,0.6635416666666665,0.10748364701199899
30,0.6776041666666665,0.11767491229076353
31,0.6285714285714287,0.11556206919545312
32,0.6625000000000001,0.10169168589217031
33,0.6629464285714284,0.10503032694932275
34,0.6705357142857142,0.0989058444755848
35,0.6941964285714287,0.1159400011419524
36,0.6870535714285714,0.11803878724117488
37,0.6946428571428572,0.1116178566286208
38,0.6955357142857145,0.11514395936197011
39,0.7116071428571429,0.08678185617526564
40,0.6959821428571428,0.11535406757289593
41,0.6917968750000002,0.1058636991736751
42,0.7089843750000001,0.08998884343828058
43,0.710546875,0.10597894538649826
44,0.703515625,0.10337254262307462
45,0.7187500000000001,0.10034121473751452
46,0.71328125,0.10999545001243234
47,0.7281250000000001,0.10130978173404578
48,0.7285156249999999,0.0894991693724549
49,0.7550781249999999,0.08980552855467404
50,0.746875,0.09772809856944929
51,0.7065972222222221,0.0981251474403233
52,0.7170138888888891,0.1025517174179466
53,0.7305555555555557,0.08849740178929996
54,0.7190972222222223,0.09817919396739017
55,0.7486111111111112,0.1053268721647045
56,0.721875,0.08981653002848654
57,0.7423611111111109,0.09771452736428037
58,0.7482638888888888,0.08769200164654574
59,0.7531249999999999,0.09925394443603293
60,0.7479166666666666,0.09885289216873452
61,0.7346874999999999,0.08877585450870074
62,0.738125,0.09372291275349909
63,0.7428124999999999,0.0941818180104313
64,0.745625,0.0972412431790133
65,0.7603125,0.08168094847484328
66,0.7637500000000002,0.10027306467840705
67,0.7634374999999998,0.07943587724542357
68,0.763125,0.08970219827295203
69,0.7740624999999999,0.08131187547800138
70,0.7875,0.08085480814398115
71,0.7582386363636363,0.06326430909092476
72,0.7477272727272728,0.08837373679647081
73,0.7644886363636364,0.07411179902799073
74,0.7508522727272726,0.07669770592402529
75,0.759659090909091,0.07826691655656769
76,0.7727272727272725,0.07475856456090242
77,0.7684659090909091,0.07176149859628857
78,0.7795454545454548,0.06672690116319635
79,0.7781249999999998,0.0698973337657595
80,0.7698863636363636,0.06421962815600747
81,0.7632812499999998,0.06363072225823127
82,0.7630208333333333,0.06925125036476479
83,0.7692708333333335,0.065432505380863
84,0.7851562499999999,0.069432670442857
85,0.7880208333333333,0.06956391632779967
86,0.7932291666666667,0.066321944033756
87,0.7835937500000001,0.06368611910371877
88,0.7901041666666666,0.0678743957155421
89,0.7932291666666669,0.0635822104258643
90,0.7976562500000002,0.07053350683141667
91,0.7615384615384614,0.06346153846153846
92,0.7745192307692309,0.06685113009272586
93,0.7725961538461541,0.07342874570130062
94,0.771875,0.07548191755618415
95,0.7810096153846153,0.06645015190809926
96,0.7786057692307692,0.06608041471812603
97,0.7711538461538463,0.06733515923081385
98,0.7858173076923076,0.05946349680201356
99,0.8048076923076924,0.054891972985354164
100,0.7995192307692308,0.062015503763983036
101,0.7745535714285714,0.07895477708143817
102,0.7859375,0.0636998195611051
103,0.7803571428571429,0.06578121591569237
104,0.7828125,0.06766559843152897
105,0.7944196428571427,0.06002057403953843
106,0.7964285714285715,0.06799797415949918
107,0.7935267857142855,0.06793602968575868
108,0.8002232142857141,0.06627585111251894
109,0.8095982142857141,0.060335197167320095
110,0.8087053571428573,0.06728457628606199
111,0.7945833333333332,0.07502661564775234
112,0.7854166666666667,0.059824686004654924
113,0.796875,0.06396579761004227
114,0.801875,0.07136047721486548
115,0.8033333333333332,0.07570043299450512
116,0.7985416666666668,0.0725475777794591
117,0.8077083333333336,0.06557670180364704
118,0.8079166666666667,0.061744039298452846
119,0.81125,0.07113050408306631
120,0.8045833333333337,0.06606893495937911
121,0.7921875000000002,0.06601446929461752
122,0.7917968749999998,0.07739404141459713
123,0.8,0.06466938152054648
124,0.8119140625,0.05675466698097252
125,0.8007812499999998,0.06447561160770403
126,0.8048828125,0.07844830563954103
127,0.8033203125,0.06220603474967155
128,0.8177734375,0.05956198712315257
129,0.8093750000000002,0.07141496801266524
130,0.8189453124999999,0.07195112095132598
131,0.8119485294117645,0.07094707161085444
132,0.8117647058823529,0.06880404450170345
133,0.8123161764705883,0.07304782548115961
134,0.8141544117647059,0.07315876250121608
135,0.8174632352941176,0.06712529559902179
136,0.8185661764705882,0.05680563472267231
137,0.8253676470588238,0.06634679877441303
138,0.8237132352941177,0.06264230123815506
139,0.818014705882353,0.06921047427329874
140,0.8318014705882354,0.05893114008055307
141,0.8128472222222225,0.060323803153082556
142,0.8222222222222223,0.060348780506667865
143,0.815451388888889,0.06473972067638362
144,0.8112847222222223,0.06187159977875228
145,0.8272569444444445,0.06516478659253966
146,0.8171875000000001,0.06443545457830623
147,0.8232638888888894,0.06096000098982129
148,0.8281249999999999,0.06523251237915258
149,0.8355902777777777,0.06009026413446691
150,0.8133680555555559,0.07203313086709083
151,0.8101973684210527,0.060611174780812904
152,0.816611842105263,0.06651064437699589
153,0.825657894736842,0.061572058768995463
154,0.827796052631579,0.06281753650857012
155,0.8233552631578948,0.05121341846920529
156,0.8241776315789474,0.06808952289789233
157,0.8371710526315786,0.050343994998509715
158,0.8220394736842106,0.07437921174554887
159,0.8310855263157898,0.05845067076087426
160,0.825657894736842,0.06548283803839236
161,0.82203125,0.057498089302493324
162,0.8326562499999998,0.06110933305099557
163,0.8418749999999998,0.05626041570233907
164,0.8193750000000001,0.06785496942008007
165,0.82140625,0.053927532030842086
166,0.8293750000000001,0.06496092575541085
167,0.8343749999999998,0.05644064913694739
168,0.8339062500000002,0.06385694919848192
169,0.83375,0.060699052710894916
170,0.83984375,0.06201668594771491
171,0.8355654761904762,0.05989153526430253
172,0.8361607142857143,0.06584161421052853
173,0.827529761904762,0.06974945418515464
174,0.8236607142857144,0.06946185651891562
175,0.8337797619047621,0.05301776558824901
176,0.8340773809523809,0.055648992252500154
177,0.8412202380952382,0.06169388734343315
178,0.8407738095238094,0.05789359889069781
179,0.8358630952380954,0.05633084232255637
180,0.8364583333333335,0.06863184936224644
181,0.8285511363636365,0.04860176093583491
182,0.8301136363636366,0.05990210246865537
183,0.8457386363636364,0.06029089157082486
184,0.8288352272727273,0.05908664074400539
185,0.8416193181818183,0.053507035132083644
186,0.8370738636363636,0.05321664282053916
187,0.8390625,0.05361251606550438
188,0.8379261363636364,0.05427976692914433
189,0.8433238636363635,0.05630431692224477
190,0.8396306818181819,0.055230480347834
191,0.8336956521739128,0.0439915355322784
192,0.8327445652173913,0.055838093561477724
193,0.8408967391304348,0.04877830930009569
194,0.839673913043478,0.04881330410702589
195,0.8471467391304346,0.048732873185102034
196,0.8453804347826086,0.05271388939511751
197,0.8377717391304348,0.05285378478560047
198,0.8411684782608697,0.05251231261460702
199,0.8489130434782612,0.05150155539340057
200,0.8468750000000002,0.05950264857848297
201,0.8319010416666667,0.058755996434155425
202,0.8470052083333334,0.050692196219886604
203,0.8408854166666664,0.04993960653845079
204,0.8423177083333334,0.05689359218970326
205,0.8445312500000001,0.052986313050255945
206,0.8450520833333334,0.051395853389740696
207,0.8473958333333332,0.049899530134450046
208,0.8462239583333332,0.05360647195740906
209,0.8438802083333333,0.05220802132081214
210,0.855859375,0.050516638303065145


==> drop05_var_acc_summary.csv <==
step,mean,std
1,0.2554687499999999,0.05719155552559747
2,0.30546875,0.07173474767110775
3,0.30468750000000006,0.06627284393890154
4,0.36796875000000007,0.10159554750793709
5,0.36484374999999997,0.09699778005674924
6,0.3929687500000001,0.10236163965782055
7,0.4226562499999999,0.1004597585401115
8,0.46796875000000004,0.12781737078127334
9,0.47343749999999996,0.09579794409980834
10,0.49843750000000003,0.10605450765408325
11,0.49124999999999996,0.10185007363767588
12,0.521875,0.10153316884151703
13,0.5493749999999998,0.10885591107055237
14,0.5618749999999998,0.09544099944468311
15,0.57,0.09513148795220223
16,0.585,0.09848857801796104
17,0.59125,0.07696387139431071
18,0.61875,0.07920503456220447
19,0.6143749999999999,0.0848873334190679
20,0.62375,0.10042876828877272
21,0.6380208333333334,0.07594707301341871
22,0.6541666666666668,0.06909634979907084
23,0.669270833333333,0.0825072992351788
24,0.6661458333333332,0.09199603469337987
25,0.6838541666666668,0.09256045087385985
26,0.6963541666666666,0.06504997744789941
27,0.6869791666666667,0.08806704901112433
28,0.6968749999999999,0.08492618322532942
29,0.7109375,0.07437346812147909
30,0.7286458333333333,0.08831312416229851
31,0.7147321428571428,0.0827989616388357
32,0.7397321428571428,0.07707457088457134
33,0.7357142857142855,0.08291561975888499
34,0.7526785714285715,0.06511738811326723
35,0.7687499999999998,0.07803694016689945
36,0.7616071428571428,0.09101451302749829
37,0.7660714285714285,0.0724700853132251
38,0.7785714285714285,0.08726279802050443
39,0.7709821428571428,0.0617025012516858
40,0.7531249999999998,0.06626269372038564
41,0.76640625,0.08634491493966219
42,0.7929687499999999,0.07394687044383623
43,0.7839843750000001,0.06876664393700897
44,0.7999999999999999,0.07699178121721824
45,0.7972656249999999,0.07096808089457805
46,0.8082031249999999,0.0686511629743763
47,0.8078125000000003,0.07646677689526347
48,0.8109375000000001,0.06765823467065926
49,0.8191406250000001,0.07001564940860988
50,0.8242187499999999,0.0663602782049435
51,0.8208333333333333,0.07252872993970505
52,0.8333333333333334,0.06316009444945596
53,0.8413194444444444,0.06771367500296675
54,0.8309027777777778,0.0761098121847799
55,0.8572916666666666,0.068555948078743
56,0.8399305555555556,0.0838805815883068
57,0.8406250000000001,0.06852780451965426
58,0.8510416666666667,0.05582292433376131
59,0.8538194444444445,0.05938921207426876
60,0.8618055555555555,0.057864351538856336
61,0.8531250000000001,0.05955236666161974
62,0.8534375000000001,0.0701609477825806
63,0.8609375,0.06001871452930326
64,0.865,0.0646625857818878
65,0.8696875000000002,0.06080112946113747
66,0.8640625,0.059574500365089086
67,0.8850000000000002,0.04430011286667337
68,0.8765624999999999,0.057533108674484114
69,0.8737499999999999,0.06594268344554988
70,0.8671875,0.05702161733719939
71,0.8835227272727271,0.0618848863042711
72,0.877840909090909,0.056724354346550813
73,0.8875,0.057394801359883604
74,0.8869318181818178,0.06511819752388981
75,0.8894886363636361,0.05785907354537339
76,0.8883522727272727,0.060781513907200733
77,0.8806818181818181,0.067525247803389
78,0.8928977272727271,0.06173015017894984
79,0.8997159090909087,0.05928658053217732
80,0.8911931818181816,0.05190007359785543
81,0.8903645833333333,0.0607429899576326
82,0.8924479166666668,0.062303837126293615
83,0.8934895833333334,0.06019118754568415
84,0.9007812500000001,0.06202455883307436
85,0.9059895833333331,0.046642217135025144
86,0.8971354166666666,0.05054431906855772
87,0.9039062499999998,0.046677099605739944
88,0.8971354166666669,0.0541910752296779
89,0.9083333333333329,0.05559026693385972
90,0.9098958333333331,0.05378218916637529
91,0.897596153846154,0.06612805568380725
92,0.898798076923077,0.057309930744873984
93,0.9009615384615384,0.05895258098449744
94,0.8997596153846156,0.061100738157589936
95,0.904326923076923,0.057142815868011315
96,0.9052884615384615,0.059036817190831606
97,0.9007211538461537,0.06103639468048318
98,0.9076923076923075,0.06035521087105852
99,0.9115384615384614,0.05939786619800195
100,0.9079326923076922,0.0551519007475272
101,0.8997767857142857,0.0635745478518434
102,0.9091517857142856,0.05739993441896097
103,0.9127232142857142,0.05870450841320208
104,0.9113839285714284,0.056746936866671475
105,0.9165178571428572,0.06163786759727153
106,0.9156249999999998,0.06179287479151622
107,0.9205357142857141,0.05068881402584736
108,0.9203124999999998,0.0595773104057121
109,0.9200892857142857,0.05346529665520028
110,0.9154017857142859,0.048678629565786474
111,0.9102083333333336,0.069301763144959
112,0.9108333333333332,0.060638958874087975
113,0.91875,0.05295274360744262
114,0.9133333333333334,0.04804511768466523
115,0.9170833333333334,0.041564457973930886
116,0.9177083333333336,0.05184403359543355
117,0.9275,0.05120085719768545
118,0.9208333333333336,0.061728572530609094
119,0.9229166666666668,0.04627626881626861
120,0.9245833333333333,0.05563865313091453
121,0.9265625,0.04997557997412335
122,0.9216796875000001,0.043525775157110556
123,0.9251953125000001,0.049521252318094115
124,0.9322265625,0.04700786833136121
125,0.9240234375000003,0.05653377583408517
126,0.9265625000000001,0.04734142939857223
127,0.9332031249999999,0.04328540988583074
128,0.9285156249999998,0.05435024355611825
129,0.9279296874999999,0.044742764532685525
130,0.9275390624999998,0.0441350072476044
131,0.9257352941176469,0.052731406306608795
132,0.927205882352941,0.05679879348345765
133,0.927205882352941,0.053585741208829564
134,0.9281249999999998,0.04821050239408386
135,0.9283088235294114,0.056141764379225384
136,0.9235294117647056,0.055630236233463914
137,0.9305147058823527,0.050739290123963485
138,0.9288602941176467,0.05311164090123233
139,0.9264705882352943,0.054669500868944454
140,0.9294117647058823,0.05128116404165499
141,0.9262152777777776,0.060432379422283945
142,0.9321180555555556,0.056120983300272834
143,0.937847222222222,0.05433445345073531
144,0.925173611111111,0.05736606070587812
145,0.931076388888889,0.05164835725086483
146,0.9355902777777776,0.059945631472517545
147,0.9289930555555552,0.05502760206307127
148,0.9295138888888888,0.05435220183337378
149,0.9355902777777777,0.051983411093686246
150,0.9269097222222222,0.06106547183083776
151,0.9355263157894737,0.04895019799404811
152,0.9332236842105264,0.05612482224243702
153,0.9388157894736842,0.047909013199046085
154,0.9458881578947369,0.04818798267378473
155,0.9399671052631577,0.04952788490648727
156,0.9376644736842106,0.050415678193266256
157,0.9351973684210524,0.054210486394977636
158,0.9388157894736842,0.04658991099040847
159,0.9455592105263159,0.042486134592567136
160,0.9432565789473687,0.046422096431008614
161,0.93515625,0.05059774536417111
162,0.9410937500000001,0.04663244536733516
163,0.9420312500000001,0.04971574472375425
164,0.9379687499999999,0.05047987493484408
165,0.9420312499999999,0.04229471330364469
166,0.9387500000000001,0.04693745838879645
167,0.94265625,0.04718620652200703
168,0.9395312499999999,0.05355136808184734
169,0.9401562499999998,0.05400353540220768
170,0.94234375,0.0438210917930795
171,0.9397321428571426,0.04551309545606845
172,0.9401785714285713,0.04466963482624637
173,0.9437500000000001,0.04945045935923144
174,0.9468749999999999,0.04638443223904245
175,0.9467261904761903,0.04394191789767573
176,0.9447916666666667,0.04528286279578467
177,0.9428571428571428,0.04481316720171121
178,0.9430059523809525,0.04622182869124021
179,0.9430059523809523,0.042947727928071736
180,0.9491071428571429,0.042632305399999425
181,0.9460227272727274,0.05182304104010715
182,0.9380681818181819,0.048886754573475966
183,0.9478693181818183,0.04526928688951856
184,0.9491477272727273,0.04306859408533793
185,0.946590909090909,0.0491534744406413
186,0.9441761363636366,0.04504408961272564
187,0.947869318181818,0.038266686912000566
188,0.948153409090909,0.04384743246097109
189,0.9460227272727275,0.0426817637234622
190,0.9487215909090909,0.043468462120506424
191,0.9483695652173915,0.040811562680117944
192,0.949592391304348,0.04439068920442078
193,0.9447010869565217,0.049120747109038305
194,0.9525815217391304,0.038465967315805843
195,0.9514945652173916,0.03998329895613768
196,0.9533967391304349,0.0374997538586755
197,0.9453804347826088,0.04133204877747617
198,0.9486413043478261,0.04560605201232868
199,0.9525815217391306,0.04459648127919763
200,0.9562500000000002,0.03780886508251706
201,0.9520833333333334,0.04008725292686219
202,0.9519531250000002,0.037427365637561355
203,0.9572916666666667,0.03623443152276268
204,0.9514322916666668,0.04140031240184654
205,0.9546875,0.038298075950728615
206,0.9483072916666668,0.03945785175205503
207,0.9483072916666666,0.044717227085548206
208,0.9565104166666665,0.03559906310945322
209,0.9536458333333334,0.040447663156987335
210,0.9554687500000001,0.03720132066941456


==> entr_acc_summary.csv <==
step,mean,std
1,0.2125,0.04506939094329988
2,0.27499999999999997,0.055901699437494734
3,0.32499999999999996,0.024999999999999994
4,0.41875,0.03247595264191645
5,0.41874999999999996,0.06931585316505887
6,0.39374999999999993,0.06702378309227257
7,0.475,0.07500000000000001
8,0.5375,0.06731456008918131
9,0.51875,0.05694020986965189
10,0.54375,0.054126587736527426
11,0.53,0.1345362404707371
12,0.52,0.10488088481701516
13,0.6100000000000001,0.10630145812734652
14,0.635,0.0638357266740185
15,0.605,0.09526279441628827
16,0.645,0.09630680142129108
17,0.6900000000000001,0.07810249675906658
18,0.6699999999999999,0.1004987562112089
19,0.6200000000000001,0.1019803902718557
20,0.6350000000000001,0.16933694221876103
21,0.6875,0.07395099728874523
22,0.7375,0.09886508764753896
23,0.7166666666666667,0.042491829279939844
24,0.7541666666666667,0.03200477394945255
25,0.6874999999999999,0.04621056877670588
26,0.7541666666666667,0.07395099728874523
27,0.7875,0.049124275510631685
28,0.7583333333333333,0.07312470322826768
29,0.7749999999999999,0.09013878188659974
30,0.7416666666666667,0.10172129679778084
31,0.8178571428571428,0.07169592821387398
32,0.8428571428571427,0.06624013211068364
33,0.807142857142857,0.037115374447904526
34,0.8428571428571427,0.0534522483824848
35,0.7964285714285715,0.08534145103820365
36,0.8357142857142857,0.0717848258651492
37,0.8178571428571428,0.049872285870603356
38,0.8392857142857142,0.08291561975888499
39,0.7821428571428571,0.06338656910463873
40,0.8749999999999999,0.0665283428935613
41,0.8531250000000001,0.044524396402421854
42,0.853125,0.06019175088830693
43,0.8812500000000001,0.0698771242968684
44,0.9156249999999999,0.03232525135246438
45,0.875,0.05376453291901641
46,0.86875,0.06281172263200555
47,0.8343750000000001,0.08022186033120894
48,0.8625,0.031868871959954914
49,0.8718750000000001,0.07255116728902437
50,0.8656250000000001,0.024003580462089388
51,0.888888888888889,0.04843221048378525
52,0.8833333333333333,0.06502611061510907
53,0.9,0.049065338146265895
54,0.9055555555555557,0.05121969142940499
55,0.8722222222222222,0.06596856715021067
56,0.9027777777777779,0.051744266694992117
57,0.861111111111111,0.07264831572567787
58,0.9055555555555556,0.022906142364542522
59,0.888888888888889,0.04648111258522647
60,0.8805555555555556,0.07216878364870316
61,0.9049999999999999,0.03840572873934304
62,0.915,0.046097722286464436
63,0.9025,0.034910600109422346
64,0.9025,0.08785641695402789
65,0.9375,0.0356195171219375
66,0.8999999999999999,0.04183300132670376
67,0.905,0.0638357266740185
68,0.9325,0.03269174207655503
69,0.9199999999999999,0.0374165738677394
70,0.9199999999999999,0.06519202405202645
71,0.9363636363636364,0.039626354032187956
72,0.890909090909091,0.044069816885603026
73,0.9136363636363637,0.045681252823276786
74,0.9363636363636363,0.040144367574217514
75,0.9136363636363636,0.0699763832651848
76,0.9318181818181819,0.04522670168666452
77,0.9522727272727272,0.009906588508046947
78,0.9363636363636363,0.04312196809320515
79,0.9363636363636364,0.04215281134316232
80,0.9590909090909091,0.020829889522526516
81,0.9375,0.057282196186948006
82,0.9354166666666667,0.05282800972127483
83,0.9437499999999999,0.033006207328655966
84,0.9437500000000001,0.04140543107156624
85,0.9500000000000001,0.030046260628866662
86,0.95625,0.02724311839712928
87,0.9395833333333333,0.03553900439423337
88,0.9312499999999999,0.050130039231316495
89,0.9458333333333334,0.045833333333333344
90,0.9416666666666667,0.03864007706456546
91,0.9500000000000001,0.04124540497986005
92,0.9557692307692308,0.03822039791221501
93,0.9346153846153847,0.03978492474149463
94,0.953846153846154,0.0237092846268038
95,0.9538461538461538,0.03440104580768905
96,0.9557692307692309,0.029480210993761337
97,0.9596153846153848,0.030948994114290536
98,0.9423076923076924,0.04265590964003623
99,0.9730769230769232,0.0207121723351327
100,0.9538461538461539,0.04583221264543462
101,0.9732142857142856,0.02223196356783703
102,0.9392857142857143,0.057698194362155376
103,0.9767857142857144,0.010564428184106382
104,0.9624999999999999,0.030877886546054674
105,0.9535714285714285,0.02789374884252371
106,0.9660714285714285,0.021650635094610952
107,0.9624999999999999,0.02829103485313372
108,0.9714285714285714,0.028121456692899373
109,0.9464285714285714,0.04210652186625569
110,0.9607142857142856,0.016366341767699424
111,0.9666666666666668,0.036817870057290814
112,0.9766666666666666,0.023333333333333362
113,0.9466666666666668,0.04396968652757641
114,0.9550000000000001,0.032787192621510045
115,0.9450000000000001,0.06295942255841368
116,0.9416666666666668,0.06295942255841369
117,0.9766666666666667,0.022360679774997935
118,0.9750000000000001,0.029953667926019015
119,0.9783333333333333,0.033788558221188814
120,0.9850000000000001,0.009860132971832686
121,0.95625,0.06139650845121404
122,0.9640625,0.03733688482921413
123,0.9625000000000001,0.030618621784789753
124,0.971875,0.0314058613160028
125,0.9546875000000001,0.02701815072779781
126,0.9593750000000001,0.04950931099298394
127,0.971875,0.024407030237208298
128,0.9781250000000001,0.020009763241977677
129,0.96875,0.034516753178710204
130,0.965625,0.05238454566950066
131,0.9676470588235294,0.02836367870880281
132,0.9691176470588236,0.03658780971948459
133,0.9676470588235293,0.02896722882881208
134,0.975,0.03658780971948456
135,0.9823529411764705,0.0216131447892634
136,0.9808823529411764,0.03311273602705209
137,0.9808823529411763,0.020535647123189678
138,0.9779411764705881,0.022924201864882254
139,0.9735294117647059,0.03288335261029104
140,0.9661764705882353,0.035140597486319224
141,0.9791666666666667,0.020553678592984344
142,0.9708333333333333,0.02869996988857189
143,0.9791666666666667,0.013819269959814124
144,0.9708333333333333,0.03876468260264685
145,0.9694444444444444,0.03778186252426512
146,0.9750000000000001,0.03695592971013902
147,0.9861111111111112,0.01821510701194998
148,0.9777777777777777,0.023895347964007326
149,0.9833333333333334,0.01712337223046934
150,0.9875,0.012653379971033685
151,0.9736842105263158,0.04259582646378591
152,0.9815789473684211,0.019867985355975667
153,0.9894736842105264,0.009846466807299847
154,0.9776315789473684,0.0327364613279599
155,0.993421052631579,0.008628208584607926
156,0.9644736842105263,0.038921577520392214
157,0.986842105263158,0.012059409723568013
158,0.9776315789473684,0.029860015047132177
159,0.9763157894736841,0.029185622385287963
160,0.9776315789473685,0.024791373265022027
161,0.9762500000000001,0.017809758560968773
162,0.98375,0.028145825622994232
163,0.98125,0.024590394466132523
164,0.9862500000000001,0.01556237449748593
165,0.9812500000000001,0.019485571585149887
166,0.99,0.007905694150420955
167,0.9850000000000001,0.02031009601158992
168,0.985,0.020615528128088322
169,0.9875,0.016007810593582136
170,0.98,0.031819805153394616
171,0.9738095238095239,0.03442102927333561
172,0.9654761904761905,0.04073794912444924
173,0.9833333333333334,0.014085904245475211
174,0.9857142857142858,0.02208004403689456
175,0.986904761904762,0.0132030196504873
176,0.986904761904762,0.017292665531349952
177,0.9821428571428572,0.025726408077350316
178,0.9821428571428572,0.022930190814593094
179,0.9750000000000001,0.03271102777150968
180,0.9833333333333334,0.02089277235093365
181,0.9909090909090909,0.013252163397375739
182,0.984090909090909,0.022613350843332276
183,0.9829545454545454,0.029523593310833155
184,0.9829545454545454,0.02165063509461094
185,0.9886363636363635,0.0196823955405555
186,0.9897727272727272,0.01520350927302233
187,0.9852272727272726,0.018003385815630584
188,0.9795454545454545,0.02811208381102953
189,0.9829545454545454,0.02434577873366883
190,0.984090909090909,0.022613350843332276
191,0.9902173913043479,0.014542487130717034
192,0.9793478260869566,0.030801363728923375
193,0.9847826086956523,0.023913043478260888
194,0.9804347826086958,0.03142789629304554
195,0.9858695652173913,0.01722062991060312
196,0.9880434782608697,0.015788955485145677
197,0.9923913043478262,0.006430521503369125
198,0.9858695652173913,0.022036016231210178
199,0.9869565217391305,0.0201600402075993
200,0.9880434782608696,0.01828543895789209
201,0.9874999999999999,0.019320038532282733
202,0.9854166666666666,0.022916666666666717
203,0.9947916666666665,0.006830665129481315
204,0.9927083333333333,0.010364452469860626
205,0.9885416666666667,0.01541525894473827
206,0.9875,0.01717960677340691
207,0.9927083333333333,0.010364452469860628
208,0.990625,0.016237976320958216
209,0.9854166666666666,0.022916666666666717
210,0.9927083333333333,0.010364452469860628


==> entr_entr_summary.csv <==
step,mean,std
1,1.5745857841132376,0.3423709798589328
2,1.2339042116340382,0.2695342167550268
3,1.1187196696340949,0.2236935536874184
4,0.9091862407905751,0.11534287338464226
5,0.7609021327838895,0.08955706067564098
6,0.5736002777802957,0.09332130132125482
7,0.4962570354540336,0.12226239093563415
8,0.33448523642355266,0.03539057408972801
9,0.30115519216682257,0.05312113577093284
10,0.2068270372943617,0.06907376899146506
11,0.17276998609484412,0.07327138776068223
12,0.10539758440632949,0.03530317818062205
13,0.059307261168351354,0.02517081525628456
14,0.08387450720458473,0.026781871112744285
15,0.06303229050700343,0.03508657638412244
16,0.0513564948213733,0.029530033510820227
17,0.04969778362416302,0.0470210197852139
18,0.025200254719119526,0.014039102504318234
19,0.02503284228886605,0.024044964143398587
20,0.0357838318367104,0.0264952235880329
21,0.028557678699383724,0.026935476500446535


==> entr_var_summary.csv <==
step,mean,std
1,0.003056394343730025,0.0014616830992892772
2,0.0017664082988630499,0.00042436115613717843
3,0.0014873731997794748,0.0005705445618173808
4,0.00105669301410665,0.00029702022763847583
5,0.0012525007477961,0.0006923300648813666
6,0.00078400469647015,0.0004511014312576153
7,0.0008426178792433001,0.0006287087677115795
8,0.00030876619348414996,6.946867962812862e-05
9,0.000275194557616425,8.933758837982688e-05
10,0.0002669864388735587,0.0003658184904863002
11,0.00020286532708266194,0.00025341628703742336
12,6.464567741202326e-05,6.373843715692777e-05
13,1.6589745882811258e-05,1.3418407342781255e-05
14,6.292139869399274e-05,7.42181711297332e-05
15,2.6294438498553063e-05,2.465387632267817e-05
16,2.333198005999293e-05,2.7300092981505975e-05
17,3.811675921382057e-05,6.152960636891317e-05
18,4.812003609799831e-06,4.223108573649303e-06
19,6.188464276135619e-06,9.271622702969585e-06
20,1.7751664582732474e-05,1.7907722463261318e-05
21,4.1752797470075526e-05,7.065015113622446e-05


==> noaug_YOTO_acc_summary.csv <==
step,mean,std
1,0.296875,0.18154609435347266
2,0.2578125,0.20237240385919716
3,0.265625,0.17608480733726006
4,0.1875,0.21650635094610965
5,0.3515625,0.22412481699657893
6,0.296875,0.18154609435347266
7,0.4609375,0.21749079542304772
8,0.453125,0.26836818808308854
9,0.3984375,0.2152340205305611
10,0.4296875,0.24394523431243742
11,0.46875,0.2557922741210141
12,0.484375,0.23333100817293873
13,0.5,0.22534695471649932
14,0.46875,0.21423920626253262
15,0.5078125,0.2118037767457181
16,0.5859375,0.2767654622487242
17,0.6171875,0.20714177474316955
18,0.5859375,0.18338585303602348
19,0.5703125,0.2186104465567691
20,0.6328125,0.24987789987061682
21,0.609375,0.2159417962669571
22,0.65625,0.240035804620894
23,0.578125,0.20191949973937634
24,0.640625,0.2159417962669571
25,0.59375,0.19515618744994995
26,0.6484375,0.2326761345599286
27,0.734375,0.18684782411095935
28,0.6875,0.23385358667337133
29,0.75,0.2072890493972125
30,0.7421875,0.2378646460568489
31,0.75,0.2072890493972125
32,0.71875,0.2049199538844375
33,0.7109375,0.18863588230702558
34,0.7109375,0.19872027096838912
35,0.6796875,0.2094857449654988
36,0.6953125,0.24791611957222548
37,0.75,0.2072890493972125
38,0.7421875,0.2378646460568489
39,0.7578125,0.19247945304304562
40,0.75,0.16535945694153692
41,0.734375,0.19702375332685143
42,0.7421875,0.20237240385919716
43,0.78125,0.2049199538844375
44,0.765625,0.2159417962669571
45,0.8203125,0.16810495930742198
46,0.78125,0.184877493221863
47,0.84375,0.17399263633843817
48,0.8046875,0.1949997495991982
49,0.796875,0.18154609435347266
50,0.78125,0.2049199538844375
51,0.7734375,0.21972439235039426
52,0.78125,0.16237976320958225
53,0.8125,0.1875
54,0.84375,0.184877493221863
55,0.84375,0.19515618744994995
56,0.8125,0.19764235376052372
57,0.828125,0.17044862679118303
58,0.8359375,0.16067940469689948
59,0.8515625,0.18602938905922903
60,0.859375,0.15229366163764005
61,0.84375,0.14986973510352247
62,0.875,0.16535945694153692
63,0.7890625,0.19872027096838912
64,0.859375,0.19702375332685143
65,0.8828125,0.16517480087395292
66,0.8125,0.16535945694153692
67,0.8828125,0.17660397742902054
68,0.859375,0.18684782411095935
69,0.875,0.15309310892394862
70,0.8515625,0.15128841196122722
71,0.84375,0.19515618744994995
72,0.8515625,0.17521610540629534
73,0.828125,0.18154609435347266
74,0.8515625,0.19624776073563235
75,0.8984375,0.13777493819178435
76,0.8828125,0.1395357117147793
77,0.8359375,0.14802574469919075
78,0.90625,0.13621559198564606
79,0.8515625,0.16369005343560128
80,0.9140625,0.13418409404154427
81,0.828125,0.17044862679118303
82,0.875,0.16535945694153692
83,0.9296875,0.1286099815090182
84,0.9375,0.125
85,0.890625,0.12401959270615269
86,0.8984375,0.17521610540629534
87,0.890625,0.16461958988832404
88,0.8828125,0.16517480087395292
89,0.890625,0.15229366163764005
90,0.8984375,0.17521610540629534
91,0.8828125,0.1395357117147793
92,0.90625,0.13621559198564606
93,0.90625,0.13621559198564606
94,0.953125,0.09757809372497497
95,0.9296875,0.1286099815090182
96,0.90625,0.13621559198564606
97,0.90625,0.16237976320958225
98,0.921875,0.11587810136086973
99,0.9296875,0.14299222826346192
100,0.9375,0.13975424859373686
101,0.9140625,0.11873971994977081
102,0.9375,0.10825317547305482
103,0.9453125,0.13599136863694697
104,0.96875,0.08267972847076846
105,0.9375,0.10825317547305482
106,0.953125,0.11587810136086973
107,0.9453125,0.12077831901359615
108,0.90625,0.16237976320958225
109,0.9609375,0.09077304717673633
110,0.890625,0.18684782411095935
111,0.96875,0.08267972847076846
112,0.9375,0.13975424859373686
113,0.9609375,0.09077304717673633
114,0.9140625,0.13418409404154427
115,0.921875,0.14574029770451274
116,0.9296875,0.11240230132764187
117,0.9375,0.13975424859373686
118,0.953125,0.09757809372497497
119,0.984375,0.06051536478449089
120,0.9609375,0.09077304717673633
121,0.9453125,0.12077831901359615
122,0.9609375,0.09077304717673633
123,0.9921875,0.04349815908460954
124,0.953125,0.09757809372497497
125,0.9453125,0.10334966058846057
126,0.96875,0.08267972847076846
127,0.9609375,0.09077304717673633
128,0.9609375,0.11020887484113973
129,0.984375,0.06051536478449089
130,0.96875,0.10364452469860624
131,0.9921875,0.04349815908460954
132,0.9765625,0.07287014885225637
133,0.9765625,0.07287014885225637
134,0.9765625,0.07287014885225637
135,0.9609375,0.09077304717673633
136,0.9609375,0.09077304717673633
137,0.96875,0.08267972847076846
138,0.9765625,0.09600160724566022
139,0.984375,0.06051536478449089
140,0.9765625,0.07287014885225637
141,0.96875,0.08267972847076846
142,0.9921875,0.04349815908460954
143,0.9609375,0.09077304717673633
144,0.9609375,0.09077304717673633
145,0.953125,0.11587810136086973
146,0.953125,0.09757809372497497
147,0.9375,0.13975424859373686
148,0.9765625,0.07287014885225637
149,0.9921875,0.04349815908460954
150,0.9765625,0.09600160724566022
151,0.9765625,0.07287014885225637
152,0.96875,0.10364452469860624
153,0.9921875,0.04349815908460954
154,0.9453125,0.13599136863694697
155,0.96875,0.08267972847076846
156,0.96875,0.08267972847076846
157,0.9453125,0.10334966058846057
158,0.953125,0.11587810136086973
159,0.953125,0.11587810136086973
160,0.9765625,0.07287014885225637
161,0.96875,0.10364452469860624
162,0.96875,0.08267972847076846
163,0.984375,0.06051536478449089
164,0.984375,0.06051536478449089
165,0.9765625,0.09600160724566022
166,0.984375,0.06051536478449089
167,0.96875,0.08267972847076846
168,0.9765625,0.07287014885225637
169,0.96875,0.08267972847076846
170,0.9765625,0.09600160724566022
171,1.0,0.0
172,0.96875,0.08267972847076846
173,0.96875,0.08267972847076846
174,0.96875,0.08267972847076846
175,0.9765625,0.07287014885225637
176,0.96875,0.08267972847076846
177,0.984375,0.06051536478449089
178,1.0,0.0
179,0.984375,0.06051536478449089
180,0.9921875,0.04349815908460954
181,0.9921875,0.04349815908460954
182,1.0,0.0
183,0.9921875,0.04349815908460954
184,0.9921875,0.04349815908460954
185,0.9921875,0.04349815908460954
186,0.96875,0.10364452469860624
187,0.953125,0.09757809372497497
188,0.9921875,0.04349815908460954
189,1.0,0.0
190,0.984375,0.06051536478449089
191,0.9921875,0.04349815908460954
192,1.0,0.0
193,0.9921875,0.04349815908460954
194,1.0,0.0
195,0.9921875,0.04349815908460954
196,1.0,0.0
197,0.9921875,0.04349815908460954
198,0.9921875,0.04349815908460954
199,0.984375,0.06051536478449089
200,0.96875,0.08267972847076846
201,0.9921875,0.04349815908460954
202,0.9765625,0.07287014885225637
203,0.9921875,0.04349815908460954
204,0.984375,0.06051536478449089
205,1.0,0.0
206,1.0,0.0
207,0.984375,0.08699631816921909
208,0.9921875,0.04349815908460954
209,1.0,0.0
210,0.9921875,0.04349815908460954


==> noaug_entr_acc_summary.csv <==
step,mean,std
1,0.296875,0.18154609435347266
2,0.2578125,0.20237240385919716
3,0.265625,0.17608480733726006
4,0.1875,0.21650635094610965
5,0.3515625,0.22412481699657893
6,0.296875,0.18154609435347266
7,0.4609375,0.21749079542304772
8,0.453125,0.26836818808308854
9,0.3984375,0.2152340205305611
10,0.4296875,0.24394523431243742
11,0.40624999999999994,0.20907160854597162
12,0.4437499999999999,0.22211694554896075
13,0.48750000000000004,0.15761900266148124
14,0.4312500000000001,0.16665364532466728
15,0.4062500000000001,0.14563975247163802
16,0.4,0.22360679774997905
17,0.48749999999999993,0.1576190026614812
18,0.5125000000000001,0.19324531042175389
19,0.425,0.23318447632722036
20,0.5312500000000001,0.22698774746668599
21,0.4583333333333333,0.19094065395649337
22,0.5416666666666665,0.20412414523193148
23,0.578125,0.18626619523174648
24,0.5781249999999999,0.15581536772553742
25,0.5520833333333333,0.19291936643179303
26,0.6249999999999999,0.19982631347136331
27,0.515625,0.1833303740291463
28,0.5572916666666665,0.14795700740981027
29,0.5989583333333333,0.24245337108973714
30,0.546875,0.19200321449132043
31,0.59375,0.14772671524798478
32,0.5714285714285715,0.20203050891044216
33,0.5223214285714284,0.14110250561856347
34,0.53125,0.17940652944116184
35,0.5803571428571428,0.15125959237586978
36,0.5803571428571428,0.12339531215254687
37,0.6160714285714286,0.18363360536788512
38,0.6205357142857144,0.1735338546926501
39,0.6294642857142859,0.15915663812478467
40,0.6473214285714285,0.20820042529216104
41,0.58203125,0.11096775555735774
42,0.609375,0.17608480733726006
43,0.5859375,0.13049447725382865
44,0.5625,0.17399263633843817
45,0.64453125,0.1565914238502144
46,0.625,0.14986973510352247
47,0.65625,0.15934435979977452
48,0.64453125,0.14357793710538364
49,0.6015625,0.17240684758370242
50,0.65625,0.15309310892394862
51,0.6006944444444444,0.1686442283969568
52,0.5729166666666666,0.16223119980866202
53,0.6354166666666667,0.1449626787857507
54,0.6215277777777779,0.13849771302207728
55,0.6423611111111113,0.1436258186107391
56,0.6180555555555556,0.11764634962567648
57,0.6562500000000002,0.18291065543147111
58,0.6319444444444445,0.13731749953670266
59,0.6319444444444445,0.1630096471431319
60,0.6354166666666669,0.17399263633843817
61,0.6312500000000002,0.17036266463048766
62,0.6718749999999999,0.14193831186469708
63,0.6593749999999999,0.11952869686815798
64,0.63125,0.12608900626145012
65,0.6656250000000001,0.12651426549998224
66,0.7031250000000001,0.15709148409446005
67,0.6593750000000002,0.13660933121496496
68,0.734375,0.12401959270615269
69,0.6625000000000001,0.15155444566227677
70,0.6718749999999999,0.16438212912296765
71,0.7102272727272727,0.1274298948409421
72,0.6875,0.1523532690658173
73,0.6562499999999999,0.1175120334087866
74,0.6846590909090907,0.11585198013695278
75,0.6619318181818181,0.15784311798964892
76,0.6704545454545454,0.13963870144823307
77,0.7386363636363639,0.15868454595191978
78,0.7017045454545453,0.14235761154963128
79,0.7102272727272726,0.14272564417136896
80,0.7329545454545454,0.16220570935932044
81,0.7083333333333333,0.14877975892797607
82,0.6927083333333333,0.11303403340734743
83,0.6953125000000001,0.16484601268852567
84,0.7005208333333334,0.14710660669269376
85,0.7135416666666666,0.11587810136086975
86,0.7187499999999998,0.09490034978275312
87,0.7578125000000001,0.12211848008013912
88,0.7499999999999998,0.1301041249666333
89,0.7526041666666666,0.12055351040731986
90,0.7500000000000001,0.13501543121683043
91,0.7235576923076926,0.12292565072640001
92,0.713942307692308,0.12644779163305206
93,0.728365384615385,0.11535957260290224
94,0.728365384615385,0.12160230644174752
95,0.7355769230769235,0.11844889418033577
96,0.7283653846153849,0.12460644406436958
97,0.6850961538461539,0.1554714330482705
98,0.7115384615384618,0.13042942275240904
99,0.7307692307692312,0.13733516208736257
100,0.745192307692308,0.13521501067716574
101,0.7209821428571427,0.11059811733783477
102,0.7388392857142857,0.10352427344022527
103,0.7053571428571428,0.15125959237586975
104,0.7410714285714287,0.10526630466563924
105,0.7812499999999999,0.08552341098512507
106,0.7388392857142858,0.10804585991322277
107,0.7633928571428571,0.12037025680993538
108,0.7544642857142856,0.12103072956898177
109,0.7566964285714285,0.10693338899110252
110,0.7455357142857142,0.11564137363382694
111,0.7375000000000002,0.12795127110653406
112,0.7583333333333335,0.11149240133549708
113,0.7520833333333335,0.12160315122927075
114,0.7375000000000002,0.09991315673568166
115,0.7395833333333337,0.13266433729110808
116,0.7583333333333335,0.10103629710818451
117,0.7625000000000003,0.09709316831442537
118,0.7458333333333336,0.12296962136144755
119,0.7562500000000004,0.09662265521087694
120,0.7875000000000003,0.1240939384319619
121,0.765625,0.0897587913521567
122,0.7734375,0.10909562534194485
123,0.73828125,0.11528402002635708
124,0.775390625,0.114670229242857
125,0.759765625,0.11807928906399875
126,0.767578125,0.09274773492643568
127,0.751953125,0.12251870771532965
128,0.80078125,0.12147118598020479
129,0.79296875,0.11096775555735774
130,0.76171875,0.10761701026528055
131,0.7665441176470591,0.12169895123555464
132,0.7849264705882355,0.09822095593670989
133,0.7628676470588235,0.10653838331501546
134,0.7886029411764709,0.10066751154480193
135,0.7867647058823531,0.11367371201279636
136,0.75,0.12037283488047718
137,0.7867647058823533,0.09154337939697596
138,0.7941176470588238,0.10502100630210069
139,0.7977941176470591,0.10075139416209353
140,0.7849264705882356,0.10666517703238237
141,0.8107638888888887,0.09904966545552717
142,0.7569444444444444,0.1176463496256765
143,0.7690972222222222,0.1067814188519568
144,0.7673611111111109,0.09666257574357677
145,0.7986111111111108,0.0939427031838103
146,0.8020833333333333,0.10662605925544504
147,0.8038194444444444,0.1145175526669478
148,0.7847222222222221,0.09597413167420314
149,0.8003472222222223,0.09507487201453518
150,0.8124999999999997,0.1055464177331296
151,0.7976973684210525,0.08934721615487547
152,0.8207236842105263,0.10094718919774442
153,0.8240131578947365,0.1057631014195578
154,0.8108552631578947,0.10758892395675193
155,0.8075657894736841,0.10327847326605
156,0.8092105263157894,0.11527247018378442
157,0.7960526315789472,0.11969345657013324
158,0.8273026315789472,0.0995439523116711
159,0.7993421052631577,0.11578760464998715
160,0.7993421052631577,0.09796889876207523
161,0.8125,0.08100925873009823
162,0.8234374999999998,0.09435999466802655
163,0.8296875000000001,0.08556738481308167
164,0.8140625000000001,0.10095974986968816
165,0.8109375,0.08545318071172073
166,0.8140624999999999,0.12198512652676143
167,0.7968750000000001,0.11788335071162508
168,0.8359374999999999,0.07928821535228295
169,0.7953125000000001,0.0954916349412345
170,0.8234374999999997,0.10382104118987633
171,0.8392857142857145,0.07216878364870324
172,0.8065476190476193,0.10374062534484155
173,0.8080357142857145,0.09334758683072736
174,0.8035714285714288,0.10631292321126046
175,0.8288690476190478,0.09734235977039461
176,0.8184523809523813,0.09991315673568167
177,0.8199404761904765,0.11587093489923077
178,0.8214285714285717,0.09597925890831611
179,0.7976190476190478,0.09523809523809523
180,0.8139880952380957,0.0998577325583787
181,0.8125000000000001,0.09422229518055114
182,0.7911931818181818,0.1015500826801996
183,0.8011363636363633,0.12487080099906768
184,0.8153409090909091,0.09771240637454455
185,0.8338068181818181,0.08919504509340684
186,0.8210227272727272,0.1034886681823124
187,0.8224431818181817,0.08378273922192402
188,0.8181818181818181,0.1003609189355437
189,0.7798295454545453,0.11255701895259962
190,0.8238636363636364,0.08560522257567824
191,0.8084239130434783,0.10752597556220968
192,0.8328804347826086,0.09293915257968853
193,0.8247282608695654,0.08096503758391078
194,0.8138586956521737,0.08435957378410538
195,0.8342391304347826,0.09314748098370988
196,0.8396739130434783,0.08165749565933003
197,0.8505434782608696,0.08959153000997032
198,0.8355978260869565,0.09459293384429053
199,0.8383152173913043,0.09173962948040652
200,0.8410326086956522,0.08669074533124604
201,0.8346354166666665,0.07618022123078164
202,0.8606770833333333,0.07187452822912803
203,0.8385416666666667,0.10762488708214489
204,0.8346354166666667,0.1148124484931536
205,0.8424479166666665,0.08509490654945054
206,0.8372395833333334,0.08356697390479184
207,0.8190104166666669,0.09235617513700693
208,0.8294270833333334,0.0879942483274633
209,0.8372395833333334,0.09279570730519181
210,0.8606770833333333,0.06799568431847347


==> noaug_random_acc_summary.csv <==
step,mean,std
1,0.296875,0.18154609435347266
2,0.2578125,0.20237240385919716
3,0.265625,0.17608480733726006
4,0.1875,0.21650635094610965
5,0.3515625,0.22412481699657893
6,0.296875,0.18154609435347266
7,0.4609375,0.21749079542304772
8,0.453125,0.26836818808308854
9,0.3984375,0.2152340205305611
10,0.4296875,0.24394523431243742
11,0.3562500000000001,0.22211694554896078
12,0.4437500000000001,0.21056100659903776
13,0.4125,0.19960899278339142
14,0.38125000000000003,0.20223362109204293
15,0.39999999999999997,0.16583123951777
16,0.425,0.20463381929681126
17,0.5,0.18708286933869708
18,0.5187499999999999,0.19911915402592487
19,0.48749999999999993,0.22878756522153906
20,0.5375,0.20271593425283566
21,0.4427083333333333,0.20669932117692114
22,0.45312499999999994,0.22528675785293922
23,0.546875,0.1920032144913204
24,0.526041666666667,0.18214279635464284
25,0.5364583333333333,0.21137108216357314
26,0.5520833333333331,0.1789121253887257
27,0.515625,0.21794245784278832
28,0.5677083333333334,0.21188380840424986
29,0.59375,0.20385818532063463
30,0.46874999999999994,0.2101483437690835
31,0.5223214285714285,0.2070485468804505
32,0.544642857142857,0.19377262869830986
33,0.5625000000000001,0.18188882845949433
34,0.5624999999999999,0.1954113270378508
35,0.5714285714285714,0.2230356427999428
36,0.5535714285714285,0.16656034023372887
37,0.6160714285714285,0.16917227965621803
38,0.5714285714285713,0.18210783977117087
39,0.5803571428571428,0.19541132703785077
40,0.6160714285714286,0.16145661892879576
41,0.56640625,0.1498188196153524
42,0.5859375,0.17240684758370242
43,0.5703125,0.1591527249020575
44,0.5859375,0.14127454156269628
45,0.60546875,0.15022566033616727
46,0.63671875,0.19605328267702507
47,0.62890625,0.14143646086118494
48,0.58984375,0.18810936137241416
49,0.62109375,0.1781095799246562
50,0.63671875,0.17218544406667335
51,0.5555555555555554,0.1416394309331329
52,0.5625,0.18201864475112717
53,0.5833333333333335,0.1332175423142422
54,0.5763888888888888,0.14550226972053446
55,0.5902777777777776,0.17881101652199624
56,0.5833333333333334,0.14163943093313286
57,0.6145833333333335,0.17783066704585934
58,0.5625,0.16182194719070891
59,0.6006944444444445,0.12987225145322945
60,0.5798611111111109,0.1683580267000091
61,0.5687499999999999,0.13331705629813467
62,0.6218749999999998,0.13859648038460431
63,0.5750000000000001,0.13693063937629155
64,0.634375,0.13603624287299323
65,0.6218750000000001,0.17981652976019755
66,0.590625,0.16837342241280243
67,0.6187500000000002,0.15499495959546555
68,0.596875,0.16102091284985315
69,0.6031249999999999,0.1237042213305593
70,0.6218750000000001,0.1615053694927819
71,0.6306818181818182,0.15570670006869006
72,0.6136363636363638,0.16070608663330624
73,0.6221590909090909,0.1608817628950883
74,0.59375,0.15072890221457172
75,0.6505681818181818,0.16247913883896367
76,0.590909090909091,0.12239010925305692
77,0.6420454545454546,0.12435266266045054
78,0.6590909090909091,0.13824460296132318
79,0.6448863636363638,0.1370425806271857
80,0.6931818181818179,0.13777676878388798
81,0.6171875000000001,0.12122668554486858
82,0.6302083333333334,0.11956500295051038
83,0.6328125,0.14261230802180277
84,0.6458333333333331,0.12325166214790868
85,0.6692708333333334,0.1292411999341412
86,0.6770833333333333,0.11170630515378759
87,0.6484375,0.12453799167935774
88,0.6484374999999999,0.13619069651034252
89,0.6770833333333334,0.13779954745128073
90,0.6145833333333334,0.11552642194176477
91,0.5889423076923077,0.1255304941264126
92,0.6514423076923078,0.1289815233201569
93,0.6129807692307692,0.1406404084260584
94,0.6418269230769231,0.13269143673069791
95,0.6153846153846154,0.09421114395319917
96,0.6153846153846155,0.12900392177883405
97,0.6081730769230771,0.1323425923894308
98,0.6225961538461539,0.11272475084320535
99,0.6490384615384618,0.1488832939154041
100,0.639423076923077,0.09506596121771725
101,0.6249999999999999,0.11709711650539288
102,0.5803571428571428,0.1309185562376355
103,0.6272321428571427,0.10524263601898465
104,0.6495535714285713,0.09509557323277139
105,0.6160714285714284,0.10526630466563923
106,0.6004464285714285,0.1334627315078281
107,0.6249999999999999,0.11978935593748874
108,0.6540178571428571,0.10878118688402862
109,0.6183035714285714,0.1282851164776876
110,0.6540178571428571,0.12513943116437304
111,0.6000000000000001,0.12360330811826102
112,0.6395833333333335,0.13422553056537181
113,0.5958333333333333,0.11895085353016834
114,0.6458333333333334,0.12068956964966868
115,0.6270833333333334,0.09258535851370406
116,0.6270833333333334,0.0998044963916957
117,0.6416666666666666,0.12332207155790618
118,0.6270833333333333,0.13930320148670108
119,0.6625000000000002,0.12353305900311329
120,0.6708333333333335,0.11418491338370598
121,0.646484375,0.10078957693313022
122,0.646484375,0.12942308794554153
123,0.626953125,0.16123635404347983
124,0.6484375,0.11455373670793109
125,0.611328125,0.1304798601182741
126,0.658203125,0.10479748769762744
127,0.62890625,0.12493894993530841
128,0.693359375,0.12338742556318036
129,0.6484375,0.12077831901359615
130,0.65625,0.12103072956898178
131,0.6378676470588236,0.11306267878442486
132,0.6654411764705882,0.12772759386794272
133,0.6360294117647058,0.12516209213639118
134,0.6268382352941179,0.09486077829000489
135,0.6654411764705883,0.11896095358355464
136,0.6488970588235295,0.13911203119494514
137,0.6397058823529412,0.11271845379967566
138,0.6433823529411764,0.11479775732349995
139,0.6599264705882355,0.1057744292707044
140,0.6341911764705883,0.12192087793228257
141,0.6614583333333333,0.12450470933504859
142,0.6388888888888887,0.10111263735111829
143,0.6597222222222223,0.09186636496752047
144,0.6475694444444444,0.10632883331793444
145,0.6718749999999999,0.11314064416757717
146,0.6822916666666666,0.08588048754188635
147,0.6597222222222222,0.11927475025915045
148,0.6527777777777777,0.10758287072798378
149,0.6701388888888887,0.10752682338334738
150,0.6614583333333333,0.12906909023469693
151,0.6874999999999998,0.11003768870840612
152,0.6710526315789473,0.10360536676331329
153,0.6907894736842104,0.1137606346433591
154,0.6858552631578945,0.12857382454732286
155,0.6875,0.10684461690073496
156,0.6611842105263157,0.09663441329979199
157,0.613486842105263,0.11959171004793084
158,0.6825657894736841,0.13320337726974674
159,0.6957236842105263,0.10504448915681425
160,0.6677631578947368,0.11874043189328976
161,0.6625000000000002,0.11319231422671772
162,0.7078125000000002,0.11531842803190652
163,0.6515624999999999,0.1240491176661487
164,0.6859375,0.10249571256277014
165,0.6921875,0.12254423627306998
166,0.6796875,0.10372693644251721
167,0.6765625000000001,0.10306579740025303
168,0.7062500000000003,0.12167451458707368
169,0.6609375000000001,0.10134592292613455
170,0.6875,0.11792476415070757
171,0.6770833333333335,0.11525775548054326
172,0.6800595238095238,0.1099076961469742
173,0.6488095238095238,0.1183012316330464
174,0.6398809523809522,0.12195119790802311
175,0.6428571428571429,0.1393416656038051
176,0.6860119047619048,0.11776654466337251
177,0.6488095238095238,0.10429413969009066
178,0.6815476190476192,0.11871232544749481
179,0.6770833333333334,0.10428352288956537
180,0.6875,0.1090683464393375
181,0.6818181818181819,0.10414944761263271
182,0.6747159090909091,0.10421723118480193
183,0.6860795454545454,0.07568503866339332
184,0.681818181818182,0.08728574713487056
185,0.684659090909091,0.10955011070828886
186,0.6718749999999999,0.1404383517989005
187,0.6605113636363635,0.12805380001122207
188,0.700284090909091,0.10529583410935651
189,0.6548295454545455,0.08339653035844147
190,0.6647727272727273,0.11795761075015168
191,0.6358695652173912,0.09012567365096197
192,0.6902173913043478,0.11177697718045179
193,0.6983695652173912,0.09154826373871204
194,0.7146739130434782,0.10478706241662414
195,0.6752717391304347,0.09285966643935746
196,0.7065217391304349,0.08134037797334653
197,0.7133152173913045,0.09834366401737807
198,0.6956521739130436,0.11084825029549533
199,0.7105978260869563,0.11483188943326175
200,0.7024456521739132,0.09293915257968852
201,0.7174479166666669,0.09588674632429511
202,0.6940104166666667,0.12612745659910743
203,0.7239583333333333,0.10455656197856632
204,0.7122395833333333,0.09846884146122203
205,0.7044270833333334,0.10843313461834313
206,0.7148437500000001,0.09609869002658876
207,0.7252604166666666,0.09250291791099678
208,0.71875,0.11267347735824963
209,0.7057291666666669,0.1279756497427668
210,0.7473958333333335,0.09878685801245135


==> noaug_var_acc_summary.csv <==
step,mean,std
1,0.296875,0.18154609435347266
2,0.2578125,0.20237240385919716
3,0.265625,0.17608480733726006
4,0.1875,0.21650635094610965
5,0.3515625,0.22412481699657893
6,0.296875,0.18154609435347266
7,0.4609375,0.21749079542304772
8,0.453125,0.26836818808308854
9,0.3984375,0.2152340205305611
10,0.4296875,0.24394523431243742
11,0.36249999999999993,0.2027159342528357
12,0.44375000000000003,0.20453835214941968
13,0.4875,0.15761900266148118
14,0.43125,0.17399263633843817
15,0.4124999999999999,0.1727534370135657
16,0.3875000000000001,0.21176342932621775
17,0.5375000000000002,0.15360257159305638
18,0.4625000000000001,0.23684119151870517
19,0.48125,0.21713690957550266
20,0.51875,0.2542605700850999
21,0.515625,0.18333037402914626
22,0.5104166666666667,0.19515618744994992
23,0.5885416666666666,0.18626619523174653
24,0.5520833333333333,0.14091405477571542
25,0.5468750000000001,0.2542499009887276
26,0.609375,0.17974410340351452
27,0.49999999999999983,0.19543398999264291
28,0.5989583333333334,0.16593262835493744
29,0.6302083333333334,0.21137108216357314
30,0.515625,0.1736024303385308
31,0.6294642857142857,0.15509779255393047
32,0.5937499999999999,0.19919920997609916
33,0.6116071428571427,0.1525061683262386
34,0.6473214285714286,0.19879860784118142
35,0.6428571428571429,0.1956151991089879
36,0.6071428571428572,0.11293848786315638
37,0.6517857142857143,0.15946938481689063
38,0.642857142857143,0.16751484856512253
39,0.6428571428571427,0.19232731454051802
40,0.6875,0.11538257127964363
41,0.63671875,0.1338995039140829
42,0.67578125,0.13571056848468913
43,0.6640625,0.16369005343560128
44,0.63671875,0.1573690396756538
45,0.6796875,0.15289363899047598
46,0.67578125,0.15580992714983696
47,0.6875,0.15934435979977452
48,0.69140625,0.1498188196153524
49,0.6953125,0.15605456527686076
50,0.67578125,0.16494369008372978
51,0.6805555555555558,0.13819269959814165
52,0.6597222222222224,0.15698131327024048
53,0.7256944444444448,0.13024305092716004
54,0.7013888888888888,0.1344785884099797
55,0.7291666666666669,0.12710420290085503
56,0.6770833333333335,0.11235201171780167
57,0.7500000000000001,0.1075828707279838
58,0.7256944444444448,0.12724640417922703
59,0.715277777777778,0.12403174374647048
60,0.7326388888888892,0.14396119751130468
61,0.69375,0.16189792308735776
62,0.7499999999999999,0.1620185174601965
63,0.71875,0.1260890062614501
64,0.70625,0.12231491119238082
65,0.725,0.11180339887498945
66,0.7375,0.1293010054098575
67,0.7875000000000001,0.11388041973930377
68,0.75625,0.13905372163304366
69,0.715625,0.1394394469832694
70,0.74375,0.13213984069916232
71,0.7499999999999998,0.09370694603676502
72,0.7727272727272725,0.12654009915522782
73,0.7386363636363633,0.11754636855441593
74,0.7613636363636361,0.10599294378510023
75,0.7698863636363634,0.10895914153843814
76,0.7329545454545453,0.14892434570546773
77,0.7556818181818179,0.12330985462619723
78,0.7642045454545452,0.13609704053413052
79,0.7698863636363633,0.12022786346306155
80,0.7840909090909088,0.12602882393647072
81,0.7578124999999999,0.1147902960444489
82,0.7656250000000001,0.1186540182280679
83,0.7838541666666666,0.1395357117147793
84,0.7864583333333331,0.1139899407720796
85,0.7734375000000001,0.1353916242870412
86,0.8203125,0.10015044022411153
87,0.8151041666666667,0.11549706698717024
88,0.7890624999999998,0.12497287031981069
89,0.8072916666666666,0.11493789838913493
90,0.7864583333333334,0.10192909266031731
91,0.759615384615385,0.10311351244965013
92,0.7836538461538466,0.1324517049418838
93,0.776442307692308,0.14047596474699026
94,0.7956730769230773,0.10981657481250406
95,0.7788461538461542,0.1133637127168423
96,0.7620192307692312,0.10939481012483421
97,0.7572115384615388,0.1155597629011723
98,0.8125000000000004,0.08799521739289969
99,0.8173076923076927,0.10663977410009058
100,0.8052884615384619,0.11210792131116362
101,0.7968750000000001,0.11859801632843954
102,0.7901785714285713,0.12103072956898175
103,0.8169642857142856,0.10704981078823035
104,0.8236607142857143,0.10255718756839413
105,0.7991071428571427,0.10479191602058481
106,0.7946428571428572,0.10526630466563924
107,0.794642857142857,0.10219217091303208
108,0.8147321428571428,0.09593021851314416
109,0.828125,0.08155725851091566
110,0.8348214285714286,0.08458613982810899
111,0.8062500000000004,0.09480883544152295
112,0.810416666666667,0.1081528946034784
113,0.7875000000000003,0.12631255326020097
114,0.8145833333333337,0.08454843286542928
115,0.841666666666667,0.11636866703140784
116,0.835416666666667,0.1027191086301754
117,0.8312500000000004,0.06232614709021496
118,0.8187500000000002,0.09462554124313137
119,0.8395833333333337,0.10389548033159733
120,0.8375000000000002,0.10793194872490514
121,0.828125,0.09882117688026186
122,0.830078125,0.07849035663050828
123,0.822265625,0.09125504989237239
124,0.826171875,0.1021430223827569
125,0.830078125,0.09661554848462216
126,0.8203125,0.09974332292815394
127,0.83203125,0.08899051367105092
128,0.849609375,0.08956733974842267
129,0.826171875,0.08802073702534179
130,0.837890625,0.09092001415865142
131,0.830882352941177,0.10054995831748043
132,0.8253676470588239,0.08635793857754664
133,0.8272058823529415,0.07043104434069122
134,0.8437500000000003,0.07727150572420477
135,0.8308823529411768,0.08415825839896761
136,0.840073529411765,0.08604433631226802
137,0.8419117647058828,0.0875432419102254
138,0.8658088235294121,0.0808614612055984
139,0.851102941176471,0.0705029739366364
140,0.8290441176470592,0.0979453441526266
141,0.8628472222222222,0.08331524687987378
142,0.8472222222222222,0.09212846639876111
143,0.8559027777777779,0.0664048315934211
144,0.8506944444444443,0.09258535851370406
145,0.8559027777777778,0.08877963663573334
146,0.84375,0.06723929420498989
147,0.8576388888888888,0.08326096394640138
148,0.857638888888889,0.07208520656953715
149,0.8472222222222224,0.07733006059486143
150,0.8593750000000001,0.077310569716015
151,0.8618421052631579,0.07414097151042531
152,0.8470394736842106,0.09789984335153375
153,0.881578947368421,0.07206875756646922
154,0.850328947368421,0.0940668698541369
155,0.8519736842105264,0.08869387343889978
156,0.8651315789473681,0.07199364680341871
157,0.8799342105263158,0.07585429314210661
158,0.8799342105263158,0.08136046188178708
159,0.8569078947368418,0.09232527763609336
160,0.8881578947368423,0.07055135062344482
161,0.8609374999999999,0.09162966819622341
162,0.8687500000000001,0.07577722283113836
163,0.8656250000000002,0.07008644216251812
164,0.8765625000000001,0.0739344885270061
165,0.8656250000000002,0.09473441494515072
166,0.8703125000000004,0.08556738481308165
167,0.8765624999999999,0.08195308776214594
168,0.8843750000000001,0.06896273903348095
169,0.8718750000000001,0.07173900177030622
170,0.8734375000000001,0.07703933147263153
171,0.8720238095238099,0.08199391258307091
172,0.8586309523809527,0.08374420394875899
173,0.8705357142857145,0.09006357590103582
174,0.8839285714285717,0.060629609486498114
175,0.8779761904761908,0.08068715304598788
176,0.879464285714286,0.0694001417640537
177,0.8824404761904765,0.09447939987708324
178,0.8809523809523813,0.08501700510170061
179,0.848214285714286,0.10061988990700578
180,0.8675595238095241,0.08726635066306998
181,0.8778409090909093,0.07136282208568451
182,0.877840909090909,0.07575165696575788
183,0.8764204545454544,0.0852154347839241
184,0.8835227272727271,0.08030280696081006
185,0.8693181818181821,0.08560522257567821
186,0.875,0.07537783614444088
187,0.8750000000000001,0.08194434716963613
188,0.8735795454545455,0.07684908519729534
189,0.8721590909090905,0.09050870637542041
190,0.8877840909090907,0.06816702017444218
191,0.8804347826086956,0.08278014245504248
192,0.8777173913043479,0.07642587560013717
193,0.8885869565217391,0.07982842837808905
194,0.875,0.07743373287377724
195,0.8790760869565218,0.07818109989573806
196,0.8845108695652175,0.08105618879497095
197,0.8913043478260871,0.0827801424550425
198,0.8885869565217391,0.07603841619365884
199,0.8926630434782611,0.06958591319185806
200,0.8926630434782609,0.06699072301967963
201,0.8880208333333334,0.07894534578762559
202,0.8815104166666666,0.0827514679449773
203,0.8984375000000002,0.059782501475255156
204,0.9062500000000001,0.07064927065755487
205,0.8893229166666666,0.07034865968354218
206,0.8919270833333331,0.10145393503043496
207,0.8919270833333333,0.06739460570108088
208,0.9101562499999999,0.06345569234901668
209,0.9101562499999999,0.06839346868056717
210,0.9114583333333331,0.06400107149710678


==> pretrained_acc_summary.csv <==
step,mean,std
1,0.25625,0.032475952641916446
2,0.2375,0.07180703308172535
3,0.4625,0.13287682265918313
4,0.5312500000000001,0.05115845482420284
5,0.56875,0.13272975363497067
6,0.5750000000000001,0.07071067811865477
7,0.58125,0.10807260291119113
8,0.6312500000000001,0.12793430931536703
9,0.7562500000000001,0.10807260291119114
10,0.7125,0.08003905296791063
11,0.67,0.13379088160259653
12,0.715,0.15960889699512365
13,0.73,0.0574456264653803
14,0.715,0.06689544080129828
15,0.725,0.060621778264910706
16,0.78,0.05099019513592785
17,0.74,0.12083045973594574
18,0.785,0.1423903086589814
19,0.755,0.10618380290797651
20,0.7649999999999999,0.04330127018922192
21,0.7708333333333333,0.07395099728874518
22,0.8041666666666667,0.12040152730666577
23,0.8458333333333333,0.07204840194079411
24,0.8041666666666667,0.0876981882493716
25,0.85,0.05651941652604388
26,0.825,0.04787135538781693
27,0.8833333333333333,0.01178511301977579
28,0.8541666666666667,0.03796013991310123
29,0.8416666666666667,0.047871355387816936
30,0.9,0.04249182927993993
31,0.8785714285714284,0.047915742374995476
32,0.9071428571428571,0.02142857142857139
33,0.9214285714285714,0.04791574237499548
34,0.9392857142857143,0.04210652186625568
35,0.9178571428571428,0.021128856368212896
36,0.8535714285714286,0.06952829404975641
37,0.9285714285714285,0.01010152544552207
38,0.8821428571428571,0.05922544268491787
39,0.9428571428571428,0.044031528592635524
40,0.9285714285714286,0.06060915267313261
41,0.953125,0.025579227412101408
42,0.95,0.036443449342783124
43,0.9281249999999999,0.04180965050081138
44,0.928125,0.01623797632095822
45,0.9187500000000001,0.02864109809347399
46,0.946875,0.02981060004427957
47,0.9406249999999999,0.062108146607349334
48,0.9375,0.0385275875185561
49,0.928125,0.031093357409581853
50,0.9562499999999999,0.03125000000000001
51,0.9555555555555556,0.05152010275275389
52,0.9527777777777778,0.03274951700708775
53,0.9694444444444446,0.014433756729740737
54,0.9805555555555556,0.014433756729740578
55,0.9694444444444444,0.02133651596630175
56,0.9416666666666668,0.026498311150470726
57,0.9833333333333334,0.016666666666666635
58,0.9611111111111111,0.0337931251683234
59,0.9333333333333333,0.0342467444609388
60,0.975,0.02763853991962836
61,0.975,0.02598076211353318
62,0.9650000000000001,0.033541019662496833
63,0.9775,0.01785357107135714
64,0.9650000000000001,0.015000000000000013
65,0.9824999999999999,0.019202864369671536
66,0.9724999999999999,0.01785357107135714
67,0.9825,0.004330127018922197
68,0.9849999999999999,0.011180339887498959
69,0.955,0.06689544080129828
70,0.97,0.021213203435596444
71,0.9727272727272728,0.022268088570756128
72,0.975,0.024372284760826358
73,0.9863636363636363,0.013636363636363632
74,0.9931818181818182,0.011809437324333235
75,0.968181818181818,0.03431742925123077
76,0.9840909090909091,0.013445635870680941
77,0.9886363636363636,0.007537783614444089
78,0.9818181818181818,0.031491832864888686
79,0.9931818181818182,0.011809437324333235
80,0.9931818181818182,0.0075377836144440965
81,0.99375,0.006909634979907134
82,0.9854166666666667,0.01705281827473426
83,0.9833333333333334,0.02429563289518872
84,0.9895833333333334,0.013661330258962457
85,0.9729166666666667,0.02593729082914325
86,0.9916666666666666,0.005892556509887953
87,0.9895833333333334,0.010825317547305514
88,0.99375,0.010825317547305494
89,0.9854166666666667,0.01487797589279757
90,0.9937499999999999,0.006909634979907133
91,1.0,0.0
92,0.9923076923076923,0.009421114395319882
93,1.0,0.0
94,1.0,0.0
95,0.9865384615384616,0.02331606856342716
96,0.9923076923076923,0.009421114395319882
97,0.9903846153846154,0.01665433468816227
98,0.9826923076923078,0.022010621427422272
99,0.9980769230769231,0.0033308669376323962
100,0.9923076923076923,0.0076923076923076095
101,1.0,0.0
102,0.9910714285714286,0.015464739353293493
103,0.9982142857142857,0.0030929478706587465
104,0.9982142857142857,0.0030929478706587465
105,1.0,0.0
106,0.9964285714285714,0.006185895741317445
107,0.9892857142857143,0.010714285714285704
108,0.9857142857142858,0.020824828195876086
109,1.0,0.0
110,0.9857142857142858,0.015152288168283134
111,0.98,0.011547005383792493
112,0.9883333333333334,0.009860132971832677
113,0.995,0.008660254037844395
114,0.9833333333333334,0.01914854215512675
115,0.99,0.011055415967851305
116,1.0,0.0
117,0.9933333333333334,0.011547005383792495
118,1.0,0.0
119,1.0,0.0
120,0.9983333333333333,0.002886751345948099
121,0.990625,0.016237976320958216
122,0.9890625,0.011158481919598218
123,1.0,0.0
124,0.984375,0.023593232610221105
125,0.9937499999999999,0.00765465544619745
126,0.9859374999999999,0.010245997694221886
127,0.9921875,0.013531646934131853
128,0.984375,0.017951758270431325
129,0.98125,0.025769410160110383
130,1.0,0.0
131,0.9794117647058823,0.03235294117647062
132,0.9897058823529412,0.017829934783797206
133,0.9941176470588236,0.005882352941176394
134,0.9882352941176471,0.014408763192842216
135,1.0,0.0
136,0.9941176470588236,0.010188534162169926
137,0.9926470588235294,0.007641400621627431
138,1.0,0.0
139,0.9911764705882352,0.008823529411764786
140,0.9808823529411765,0.02675500793920626
141,0.9833333333333334,0.012422599874998762
142,0.9986111111111111,0.00240562612162348
143,0.9944444444444445,0.006804138174397694
144,0.9972222222222222,0.004811252243246912
145,0.9958333333333333,0.007216878364870296
146,1.0,0.0
147,0.9944444444444445,0.009622504486493681
148,0.9791666666666666,0.021650635094610956
149,0.9833333333333334,0.01712337223046934
150,0.9875,0.018582066889249488
151,0.9986842105263158,0.002279014220485324
152,0.9973684210526316,0.004558028440970695
153,0.9973684210526316,0.004558028440970695
154,1.0,0.0
155,0.9960526315789473,0.006837042661456116
156,0.993421052631579,0.008628208584607926
157,0.9947368421052631,0.00644602563890312
158,0.9960526315789473,0.006837042661456116
159,0.9947368421052631,0.009116056881941488
160,0.9986842105263158,0.002279014220485324
161,0.9924999999999999,0.008291561975888507
162,0.9824999999999999,0.016770509831248438
163,0.99875,0.0021650635094610984
164,0.99875,0.0021650635094610984
165,0.99875,0.0021650635094610984
166,0.9975,0.0025000000000000022
167,0.9975,0.0025000000000000022
168,0.99875,0.0021650635094610984
169,0.99,0.011726039399558585
170,0.995,0.006123724356957951
171,1.0,0.0
172,0.9892857142857143,0.013625622788404231
173,1.0,0.0
174,0.9964285714285714,0.00394836284566121
175,0.9988095238095238,0.002061965247105751
176,0.9988095238095238,0.002061965247105751
177,0.9952380952380953,0.008247860988423195
178,1.0,0.0
179,0.9988095238095238,0.002061965247105751
180,1.0,0.0
181,1.0,0.0
182,0.9943181818181819,0.007451634686706818
183,0.9977272727272727,0.00393647910811111
184,0.9920454545454545,0.01377767687838886
185,0.9920454545454546,0.00811525957788959
186,0.9931818181818182,0.011809437324333235
187,1.0,0.0
188,0.9943181818181819,0.007451634686706818
189,0.9965909090909091,0.005904718662166593
190,0.9954545454545454,0.004545454545454575
191,0.9858695652173913,0.0197754406507176
192,1.0,0.0
193,1.0,0.0
194,1.0,0.0
195,0.9934782608695651,0.006521739130434801
196,0.9956521739130435,0.005324977701702576
197,0.9967391304347826,0.005647991763811572
198,0.9956521739130435,0.007530655685082032
199,0.9967391304347826,0.005647991763811572
200,0.9978260869565219,0.002173913043478193
201,0.9958333333333333,0.007216878364870392
202,1.0,0.0
203,0.990625,0.016237976320958216
204,0.9979166666666667,0.0036084391824350998
205,0.9989583333333333,0.0018042195912176223
206,0.9958333333333333,0.007216878364870392
207,0.9979166666666667,0.0036084391824350998
208,0.9937499999999999,0.006249999999999978
209,0.996875,0.003454817489953496
210,0.9927083333333332,0.008001193487363131


==> pretrained_loss_summary.csv <==
step,mean,std
1,1.4512747161090374,0.042259225506003084
2,1.3814412664622069,0.041374451474353514
3,1.3059030842036008,0.11121495460237311
4,1.2228083465248347,0.13909493752753674
5,1.1277613054960967,0.16722547957702122
6,1.0358698079362512,0.12167513417264589
7,0.9679224785417319,0.16093329792669536
8,0.8952785572037101,0.11493347811298435
9,0.8481881845742464,0.14295987164335333
10,0.790832556411624,0.15720748187570852
11,0.7755012100189925,0.1369496196124557
12,0.7410515030846,0.17832770042542814
13,0.7057826127298176,0.12203932813967751
14,0.6213532245904206,0.13698076542627638
15,0.6319180615246296,0.1425634502109467
16,0.6104764436930419,0.14089226755255693
17,0.5925382050499319,0.16778135430440927
18,0.5408378626033662,0.14190130555490113
19,0.5534221380949019,0.1746825337386084
20,0.5466665436234326,0.1514334620028465
21,0.5566123843037835,0.14931780372598924
22,0.5049308252365637,0.17730622095082585
23,0.44166558176899945,0.1286886830554223
24,0.508892819704488,0.24388815523036392
25,0.41817352875756714,0.18296193626939386
26,0.4516553656586135,0.131652219083267
27,0.4029709636777019,0.10909673977316924
28,0.38440490334760397,0.09395971660954573
29,0.4284846304527795,0.1194056549776442
30,0.3551700681059932,0.14913069829222322
31,0.3781452784580844,0.15501938957172895
32,0.35915899987199473,0.1471663356217236
33,0.349468594330496,0.15000258996982818
34,0.2920768302798803,0.1161402313858994
35,0.3155405387714771,0.11486370112299474
36,0.32703329010733534,0.12862864968169244
37,0.2697471746509629,0.118120591308612
38,0.27827173381312076,0.10400992414125039
39,0.2587350384432024,0.11061462911870042
40,0.25857378063789965,0.10735784193989363
41,0.2442810934560839,0.09190266422904805
42,0.2816986409801757,0.14657558157069828
43,0.2323334244661964,0.11207533796737487
44,0.26019370164140126,0.1541666520965852
45,0.2187685992685146,0.10146235338767194
46,0.23187701768183616,0.07901980026886594
47,0.2013548864604672,0.09463079777006315
48,0.19958406912046484,0.1190230132030481
49,0.274615477277257,0.17960048879582458
50,0.21098683061281917,0.11976718679368623
51,0.18030433163383147,0.08407406541729202
52,0.22234948079567393,0.14508795830061227
53,0.18865612491952352,0.1308814670728084
54,0.19027254675101074,0.11985299306313077
55,0.16944218470275188,0.09228589959542394
56,0.2044898010893828,0.10954995033461654
57,0.16176427629026063,0.09676205203916569
58,0.1746929657554978,0.0973066431727575
59,0.1621505395865016,0.08500826514351291
60,0.16045150515144788,0.12290793028760491
61,0.156014682513196,0.09663301534117794
62,0.14626605384342833,0.11780060372571509
63,0.17598191932600454,0.16691122486979135
64,0.150882308743312,0.0883396783415871
65,0.11220485075609757,0.08030419910927485
66,0.16161760060000233,0.11428095402404284
67,0.12920046337472738,0.10674864514538407
68,0.11242165243515041,0.06500590947331412
69,0.13048145947948792,0.13067910893661516
70,0.1312391971805482,0.10289686030419265
71,0.11602884438232812,0.06967781287294447
72,0.1297140839808641,0.10116125546119202
73,0.1259950546910245,0.08816719850177311
74,0.10412644775113382,0.09067244062089219
75,0.12881628061414543,0.12499514853006953
76,0.11722285096025598,0.09914789148076912
77,0.07920724918023384,0.062437645502624484
78,0.11006932323084166,0.11348834798374738
79,0.06573580457929477,0.043542749487749444
80,0.09951992003241847,0.12386379321091348
81,0.09000374415627446,0.06647891547760677
82,0.10085738796587969,0.10381983636088923
83,0.08516395666944537,0.061311640780106424
84,0.08972883277031839,0.06412713677241186
85,0.10097179440829977,0.09529434228731458
86,0.06899915031259898,0.043613328443721594
87,0.0643124786506329,0.06220001098506939
88,0.08475933892999209,0.12158716440512236
89,0.09115530886804961,0.0820322751709955
90,0.06919536956872126,0.07320573157489275
91,0.10392420488323502,0.11355560530607589
92,0.11701372655079464,0.12689648930657035
93,0.06656489007604806,0.05571947170345847
94,0.0659270380157977,0.055000360095094715
95,0.11089336445125246,0.14323724227998877
96,0.06197765207468291,0.06720153925318312
97,0.06905603869423567,0.05992830708612783
98,0.08046884586299426,0.07867363734955529
99,0.06610343020197777,0.08591475358650741
100,0.0860596586202518,0.07950775611565362
101,0.08941694620565871,0.13029491793566975
102,0.08762980249796648,0.10513664999848414
103,0.08183404349885152,0.09790241642718657
104,0.06664018212628171,0.07699458699309547
105,0.07269285226102508,0.08728751594989549
106,0.07121394045350044,0.08926333312322156
107,0.08540681037998829,0.07263481859887103
108,0.09282458516645416,0.12193956732902096
109,0.0642989215379072,0.07687315267395842
110,0.0812518046334194,0.0718878818982411
111,0.09182706230631686,0.07441326298052187
112,0.06632897523949695,0.08926745492366193
113,0.05580527643460903,0.061694886411458705
114,0.09303002359055725,0.10361728567586191
115,0.09752539088742193,0.11644843942523682
116,0.04536261841218214,0.06101065518355205
117,0.054908955960005744,0.05818289711783528
118,0.06313640006512888,0.0806513435696149
119,0.07406417585931194,0.10215577818716572
120,0.04429898388039265,0.04843999285568469
121,0.09679674840070332,0.1268462487984096
122,0.0615603868557457,0.07014074807268111
123,0.056575710565277826,0.056807284372613086
124,0.047449412288972294,0.0613433623576732
125,0.04879352767653126,0.09869191735328466
126,0.08604366967211943,0.1192250066265256
127,0.05601603326810785,0.06684784584441514
128,0.045149979620339266,0.05614326567336198
129,0.050147954486965275,0.05531926660820583
130,0.05630041634388474,0.08198364352144306
131,0.06035756436490369,0.08609157812241108
132,0.06853872354647188,0.09751506117956116
133,0.05912347794760261,0.09008578914885403
134,0.05059105179561004,0.07052996532175679
135,0.07417256348918962,0.09193744831259583
136,0.057453484552907455,0.05652153724642318
137,0.060172066375639544,0.08057812219686243
138,0.03683328992433145,0.04636404871205063
139,0.045990805551302937,0.056721472646641985
140,0.06733533358040447,0.08809747533698856
141,0.04878271023426346,0.0515965876603664
142,0.037292095716137834,0.048209337296269535
143,0.05018472831244349,0.06502292975561921
144,0.03055749922829763,0.029069830608050764
145,0.04003171561630927,0.07647817466696603
146,0.02457623319926997,0.04072366289256639
147,0.04544883497949914,0.0738750287209584
148,0.032949908094613185,0.036476352860048744
149,0.03733692945563463,0.04593865255741901
150,0.05763599124908545,0.059985633793428236
151,0.032121421308487816,0.04343837810956479
152,0.03712568568356239,0.04610769242171494
153,0.015937575535547137,0.023926691215166978
154,0.04345419325592569,0.060270554292185946
155,0.05993090912395439,0.06357424275643074
156,0.05812496580562796,0.07499398828193857
157,0.02441086507652334,0.03762178258048031
158,0.044176640822970584,0.08339329492117051
159,0.03349763380167612,0.04101539596980018
160,0.026735634931260403,0.035884342834442945
161,0.03396189660327302,0.03467206649785486
162,0.048964900453786375,0.05232505167200637
163,0.05966778161730013,0.09727336954292005
164,0.06594617058047728,0.16734289889977108
165,0.029856143297605463,0.039748923581094386
166,0.02897673656648858,0.042627516051241286
167,0.04314653870231023,0.0802939878288068
168,0.03071538774450286,0.036685153442151903
169,0.05484319055754181,0.07040013892715061
170,0.04214208203698201,0.06567510269416908
171,0.007914024331484679,0.009353788034848777
172,0.030926225529500324,0.038798764040474595
173,0.03818720356603913,0.05521735172878289
174,0.02881446687438387,0.06062258118699391
175,0.024347238700758105,0.03602822476788242
176,0.03527240351715123,0.044215785951988995
177,0.04215466612643266,0.06949905343313438
178,0.03820945862571719,0.051349531378912
179,0.026647595621844773,0.055849418235773156
180,0.028269243139285832,0.03170805945573696
181,0.015174075687619087,0.021481363786071163
182,0.0406289829545347,0.05246710908038478
183,0.03420000718427107,0.06294331472320773
184,0.022732298266678965,0.033461186901044646
185,0.037030937412436404,0.05551266277559206
186,0.04700484633419473,0.0701699755010084
187,0.014129731851628588,0.017635512792634284
188,0.034528224760385896,0.04562827799679136
189,0.031296164756942954,0.036462614133617115
190,0.02453996110644278,0.0514043853182056
191,0.04764546929140052,0.08434330940764093
192,0.01761830259141798,0.032623743655744324
193,0.019449309653326592,0.02521640151733633
194,0.02223725565516631,0.03150995874929752
195,0.03534242584321766,0.042430736018227125
196,0.019420989549075736,0.033386448432478205
197,0.032008846092115725,0.0674034928313386
198,0.022888070540926488,0.05095247070182811
199,0.019685540330677494,0.028370149339692462
200,0.019794891312819113,0.03494173113287828
201,0.03149801650797553,0.04640528249092115
202,0.026091666270532575,0.04735576823854745
203,0.052844436383089353,0.07068162263672154
204,0.05649437112509065,0.09114491250276928
205,0.03449289192183538,0.07790479918161734
206,0.026432701970568916,0.04650831622812918
207,0.013772022918386187,0.020775743018164494
208,0.02907441515604898,0.04470104557501328
209,0.015769224338699657,0.015210444748259512
210,0.025374037970012864,0.028444015507536297


==> pretrained_train_summary.csv <==
step,mean,std
1,0.16160000000000002,0.007838367176906167
2,0.4024,0.023405982141324465
3,0.5720000000000001,0.042028561717003816
4,0.7304,0.03446505476566082
5,0.8000000000000002,0.015594870951694356
6,0.8688,0.01933287355775133
7,0.8872,0.02076920797719549
8,0.8944000000000001,0.021256528408938297
9,0.9064,0.020333224043422114
10,0.9304,0.028352072234670945
11,0.9272,0.012998461447417505
12,0.9384,0.02242855323020187
13,0.9343999999999999,0.013047605144240035
14,0.944,0.007589466384404071
15,0.9576,0.014444376068214205
16,0.9608000000000001,0.015471263684650988
17,0.9448000000000001,0.02107510379571115
18,0.9551999999999999,0.009927738916792694
19,0.9672000000000001,0.005306599664568644
20,0.9512,0.008541662601625057
21,0.9471999999999999,0.012749901960407352
22,0.9592,0.018486752013266123
23,0.9783999999999999,0.013529227620230223
24,0.976,0.005059644256269411
25,0.9719999999999999,0.010430723848324247


==> pretrained_val_summary.csv <==
step,mean,std
1,0.5056,0.06188246924614434
2,0.7632000000000001,0.034585546113947686
3,0.8744,0.023542302351299435
4,0.8956,0.012674383614203899
5,0.93,0.021762352813976687
6,0.9359999999999999,0.0066932802122725635
7,0.9436,0.020684293558156607
8,0.9416,0.01847809513992172
9,0.9536,0.008616263691415214
10,0.9368000000000001,0.01957958120083264
11,0.9400000000000001,0.012712198865656528
12,0.9536,0.008333066662399871
13,0.952,0.007694153624668545
14,0.9548,0.013717142559585777
15,0.9464,0.012224565431948874
16,0.9591999999999998,0.007756287771866133
17,0.9527999999999999,0.012039933554633897
18,0.9328,0.01746310396235443
19,0.9416,0.015094369811290533
20,0.9527999999999999,0.011634431657799166
21,0.9372,0.0193742096612997
22,0.9543999999999999,0.014718695594379293
23,0.954,0.013446189051177301
24,0.9540000000000001,0.014254823744964337
25,0.9536,0.009243376006633082


==> random_acc_summary.csv <==
step,mean,std
1,0.28125,0.06218671481916374
2,0.30000000000000004,0.017677669529663684
3,0.41250000000000003,0.10968705484240157
4,0.43125,0.0480071609241788
5,0.48125,0.13272975363497064
6,0.55625,0.010825317547305492
7,0.51875,0.11907849302036035
8,0.55,0.046770717334674264
9,0.55,0.1286953767623375
10,0.65,0.09354143466934854
11,0.5700000000000001,0.0806225774829855
12,0.6150000000000001,0.04330127018922193
13,0.6200000000000001,0.09797958971132714
14,0.6050000000000001,0.07921489758877431
15,0.65,0.07810249675906654
16,0.7050000000000001,0.06689544080129826
17,0.7150000000000001,0.10712142642814275
18,0.78,0.0374165738677394
19,0.7050000000000001,0.09096702699330125
20,0.7150000000000001,0.09630680142129111
21,0.6875,0.0531964388950154
22,0.6958333333333333,0.09157192073264962
23,0.7083333333333334,0.07861650943380503
24,0.7333333333333333,0.05137011669140812
25,0.7625,0.05936586186989586
26,0.7041666666666666,0.09004242827072624
27,0.7708333333333334,0.05448623679425842
28,0.825,0.0595119035711904
29,0.7458333333333333,0.050518148554092236
30,0.7791666666666666,0.06601241465731192
31,0.8214285714285714,0.0384654629081036
32,0.8,0.1164964745021435
33,0.7499999999999999,0.05578749768504751
34,0.7535714285714284,0.08291561975888499
35,0.7892857142857143,0.0744880486236222
36,0.7821428571428571,0.07025826990323573
37,0.8571428571428571,0.01749635530559416
38,0.8571428571428572,0.05714285714285722
39,0.8285714285714285,0.04164965639175218
40,0.8357142857142856,0.06267831705280087
41,0.846875,0.08632017073083206
42,0.859375,0.07571275899741073
43,0.8468749999999999,0.07036456405748565
44,0.878125,0.0675318212030447
45,0.8500000000000001,0.0537645329190164
46,0.8500000000000001,0.02338535866733714
47,0.8625,0.04921254921257381
48,0.8968750000000001,0.031093357409581853
49,0.903125,0.03465792658252942
50,0.8562500000000001,0.04374999999999998
51,0.8500000000000001,0.028867513459481277
52,0.8805555555555555,0.016433554953054475
53,0.8916666666666666,0.014433756729740684
54,0.8694444444444445,0.024056261216234397
55,0.9083333333333333,0.044008276438208
56,0.8527777777777779,0.06205085528802409
57,0.8833333333333334,0.0659685671502106
58,0.8722222222222222,0.06502611061510903
59,0.8666666666666667,0.04714045207910312
60,0.8555555555555556,0.032394177193584985
61,0.8675,0.03561951712193752
62,0.8475000000000001,0.0649519052838329
63,0.8925,0.04322904116447645
64,0.8724999999999999,0.03561951712193751
65,0.895,0.057662812973353954
66,0.8925000000000001,0.04322904116447645
67,0.905,0.021794494717703387
68,0.91,0.05477225575051657
69,0.875,0.03774917217635378
70,0.8925000000000001,0.04023369234857766
71,0.9181818181818182,0.03340213285613428
72,0.8636363636363635,0.03636363636363632
73,0.9068181818181817,0.03768891807222045
74,0.9318181818181819,0.0324610383115584
75,0.8909090909090909,0.028020063649859
76,0.9045454545454545,0.018741389207352993
77,0.9204545454545454,0.041845346908004497
78,0.9159090909090908,0.031079078025403068
79,0.9363636363636363,0.023177361425421723
80,0.9249999999999999,0.04134864863331871
81,0.9104166666666667,0.03504709133595982
82,0.9166666666666667,0.06319062870042959
83,0.9166666666666666,0.03864007706456543
84,0.9145833333333334,0.03697549864437263
85,0.9166666666666667,0.03952847075210473
86,0.9395833333333333,0.05754678048722141
87,0.9312500000000001,0.027243118397129274
88,0.9125000000000001,0.021650635094611032
89,0.90625,0.04098399077688752
90,0.9333333333333332,0.026352313834736525
91,0.925,0.025729015692807052
92,0.9249999999999999,0.030948994114290508
93,0.926923076923077,0.048802221309421266
94,0.9115384615384615,0.024627400913203236
95,0.925,0.030948994114290536
96,0.9192307692307693,0.038653367773541884
97,0.9346153846153847,0.047574295680203785
98,0.9076923076923078,0.04452244962611627
99,0.9096153846153847,0.036233545541186137
100,0.9423076923076924,0.031008683647302176
101,0.9517857142857142,0.03169328455231935
102,0.9249999999999999,0.026000392461716156
103,0.9410714285714286,0.02783653083592835
104,0.9321428571428572,0.03214285714285708
105,0.9303571428571428,0.021650635094610973
106,0.9357142857142857,0.029880715233359882
107,0.9392857142857143,0.028793777672494796
108,0.9357142857142857,0.043740888263985325
109,0.9410714285714284,0.02593899829702494
110,0.9375,0.02544251222995542
111,0.9299999999999999,0.053851648071345
112,0.9566666666666667,0.03073181485764298
113,0.9166666666666666,0.015275252316519413
114,0.9283333333333335,0.0519347881696096
115,0.9383333333333334,0.038693955887479675
116,0.95,0.02924988129130707
117,0.9600000000000001,0.02449489742783177
118,0.9500000000000001,0.027688746209726858
119,0.9249999999999999,0.03693086634360059
120,0.9216666666666666,0.009860132971832608
121,0.9624999999999999,0.024606274606286893
122,0.9453125000000001,0.02910615001593308
123,0.953125,0.04430452149611821
124,0.925,0.02795084971874736
125,0.9515625000000001,0.025911131174651592
126,0.9640625,0.01200179023104469
127,0.9468749999999999,0.020009763241977632
128,0.9484374999999999,0.020904825250405684
129,0.9343750000000001,0.02096313728906053
130,0.95,0.02338535866733714
131,0.9161764705882353,0.04350058664043834
132,0.9323529411764706,0.05710731717337532
133,0.95,0.03846087303124127
134,0.9455882352941176,0.03562953364584038
135,0.9367647058823529,0.04945638741411834
136,0.9249999999999999,0.06174719639769707
137,0.9338235294117646,0.03464476173349928
138,0.9249999999999999,0.042697738649876416
139,0.9323529411764705,0.032883352610291135
140,0.9514705882352941,0.026429706993546284
141,0.9291666666666667,0.025268618609250334
142,0.8986111111111111,0.06141025269287261
143,0.9166666666666666,0.06949997779553779
144,0.925,0.053359368645273735
145,0.9472222222222222,0.05218970618904422
146,0.9166666666666667,0.046976484792466036
147,0.923611111111111,0.07321697418387332
148,0.9388888888888888,0.02576005137637694
149,0.9222222222222222,0.05015408357018828
150,0.9291666666666667,0.024016133980264726
151,0.9236842105263158,0.0627729496940872
152,0.9328947368421052,0.043936336465957924
153,0.9236842105263158,0.04348082011015343
154,0.9249999999999999,0.06545969980964607
155,0.9289473684210525,0.054885930564774275
156,0.9394736842105263,0.04550425385734365
157,0.9355263157894735,0.019824367333315013
158,0.9197368421052631,0.07094289771951878
159,0.9289473684210526,0.0396487346666299
160,0.9355263157894738,0.061081549412816606
161,0.935,0.051478150704935
162,0.925,0.04808846015417835
163,0.9287500000000001,0.04113620667976084
164,0.91125,0.07963785218098236
165,0.9362499999999999,0.038303883615111396
166,0.9237500000000001,0.030898017735770684
167,0.9412499999999999,0.03208874413248357
168,0.94625,0.030898017735770663
169,0.91625,0.06338128667043606
170,0.93125,0.05164482065028399
171,0.9321428571428573,0.0505496993941956
172,0.9369047619047621,0.04670248868079293
173,0.9571428571428573,0.024743582965269566
174,0.9476190476190476,0.04390259265377564
175,0.9285714285714287,0.04082482904638635
176,0.942857142857143,0.042458463095540466
177,0.9250000000000002,0.06652834289356126
178,0.9404761904761906,0.039912034795810035
179,0.9392857142857144,0.04484478143294616
180,0.9476190476190476,0.03955535172818132
181,0.9488636363636364,0.033614089676702395
182,0.9374999999999999,0.026963205722056054
183,0.9318181818181818,0.04395245364957666
184,0.9352272727272727,0.05662467046954998
185,0.9431818181818181,0.05392641144411215
186,0.9409090909090909,0.038836380660534256
187,0.946590909090909,0.03901882889406681
188,0.9477272727272726,0.03484024935626341
189,0.9249999999999998,0.05699971001811112
190,0.9454545454545454,0.04863848763416523
191,0.9478260869565217,0.04692833292374551
192,0.9500000000000001,0.035654824927949434
193,0.9467391304347825,0.043082437353492264
194,0.9391304347826087,0.048900964692182566
195,0.9326086956521739,0.0636403529056715
196,0.941304347826087,0.03217097518901899
197,0.9489130434782609,0.04082965211085427
198,0.951086956521739,0.028239958819057775
199,0.9489130434782609,0.039054878746134114
200,0.9391304347826088,0.04792479931532304
201,0.9479166666666667,0.03958333333333328
202,0.9416666666666668,0.047415861153087685
203,0.95,0.03852758751855607
204,0.9479166666666667,0.044731063653299805
205,0.94375,0.03517071461694608
206,0.9604166666666667,0.037788244056702204
207,0.9552083333333333,0.027223196552858327
208,0.9593750000000001,0.03660684039751165
209,0.9500000000000001,0.04796193513842222
210,0.9604166666666666,0.031800703171820335


==> random_entr_summary.csv <==
step,mean,std
1,1.4937858839851155,0.4005361537743437
2,1.3529328883482352,0.5222109682544397
3,1.310338826620129,0.41059607314106306
4,0.8742113329631617,0.25639047381545976
5,0.5655175231463708,0.1383897617496997
6,0.46608023935629467,0.10150335176229662
7,0.3824727332017527,0.08688401849225584
8,0.2819934710235929,0.07473922125814086
9,0.236509050054484,0.07218531597366115
10,0.20474920471290237,0.062263654259890916
11,0.17645271106042007,0.04193077487979091
12,0.1297955014302583,0.03410879235659665
13,0.07667209481102895,0.02421085805639936
14,0.09500790958192377,0.02724704631911535
15,0.13569301494280223,0.10601303958598211
16,0.06183618442471048,0.03288424528943689
17,0.1484589868185167,0.18632326232538432
18,0.05087689533486403,0.03667078220715445
19,0.14383268995584939,0.19781302450225102
20,0.025163670532678577,0.016930341486105678
21,0.05001542577611989,0.05976142822478738


==> random_var_summary.csv <==
step,mean,std
1,0.001749605265104019,0.0011181357338751073
2,0.0014511263143503741,0.0014078429036162956
3,0.0016882998534128726,0.001286435408042863
4,0.0009999896346926012,0.0006466628907866524
5,0.0005350223179902446,0.00030896112919664087
6,0.0002898276857194676,0.00015194229947131912
7,0.0002491919635758525,0.00015028936266744185
8,0.00010781326000138157,6.33121553970809e-05
9,0.00011276129794166726,8.307361181447942e-05
10,0.0001198357074372149,0.00013012244964593194
11,7.56098552301188e-05,4.083469860016508e-05
12,4.359830381870419e-05,3.847252572011866e-05
13,1.6048152929215576e-05,1.4650368633483873e-05
14,3.987191848862607e-05,3.692664230723137e-05
15,0.00016291822103651102,0.00025483010420796913
16,2.236651606324358e-05,1.90284276461823e-05
17,0.0006654347635403995,0.0011442387834292476
18,3.060789465302007e-05,4.938904949245844e-05
19,0.0007104641456963687,0.0012255126979142839
20,2.4624882287715977e-06,2.7689941699055384e-06
21,6.552644295718689e-05,0.000111412950534364


==> random_weights_acc_summary.csv <==
step,mean,std
1,0.3625,0.05153882032022076
2,0.54375,0.062186714819163755
3,0.51875,0.027243118397129232
4,0.5875,0.07180703308172537
5,0.58125,0.05962120008855911
6,0.59375,0.05962120008855911
7,0.64375,0.1109264959331178
8,0.6625000000000001,0.021650635094610987
9,0.70625,0.0369754986443726
10,0.6875,0.11249999999999996
11,0.7200000000000001,0.09486832980505137
12,0.77,0.13152946437965904
13,0.795,0.11346805717910212
14,0.84,0.10677078252031308
15,0.8200000000000001,0.10677078252031309
16,0.845,0.09096702699330123
17,0.83,0.09219544457292884
18,0.825,0.13219304066402288
19,0.88,0.07874007874011808
20,0.86,0.09055385138137415
21,0.7958333333333334,0.03796013991310128
22,0.8208333333333333,0.050518148554092236
23,0.8083333333333333,0.08539125638299667
24,0.8541666666666666,0.0710780087884666
25,0.8375,0.09307628293203621
26,0.8374999999999999,0.07671646933134155
27,0.8541666666666666,0.055746200667748554
28,0.8375,0.07009418267191966
29,0.8500000000000001,0.07905694150420946
30,0.9125,0.05448623679425842
31,0.7964285714285715,0.1056442818410646
32,0.8428571428571429,0.06624013211068361
33,0.8321428571428571,0.08652886742561221
34,0.8535714285714285,0.0888561093187481
35,0.8678571428571429,0.07783748113465488
36,0.8857142857142857,0.07213932098830059
37,0.8392857142857143,0.07717922423205105
38,0.875,0.08291561975888499
39,0.9178571428571429,0.04987228587060336
40,0.9071428571428571,0.047915742374995476
41,0.90625,0.07098635432250341
42,0.925,0.03952847075210472
43,0.9125,0.03749999999999999
44,0.9093749999999999,0.06457493224928694
45,0.890625,0.06396715465768349
46,0.90625,0.058962382075353766
47,0.9125000000000001,0.02651650429449549
48,0.921875,0.03890593624371477
49,0.8968750000000001,0.04790534286486214
50,0.928125,0.07308759727204062
51,0.9305555555555556,0.04400827643820794
52,0.9277777777777778,0.029917582261858363
53,0.9444444444444444,0.03767961101736258
54,0.9361111111111111,0.034583054438857536
55,0.9277777777777778,0.03557291243018253
56,0.925,0.041107357185968765
57,0.9194444444444445,0.0433012701892219
58,0.9305555555555557,0.04185144214810938
59,0.9194444444444445,0.05631426370198135
60,0.938888888888889,0.03967460238079367
61,0.9450000000000001,0.04609772228646442
62,0.9524999999999999,0.041457809879442496
63,0.9475,0.029474565306378972
64,0.9550000000000001,0.03354101966249684
65,0.9299999999999999,0.04582575694955839
66,0.9550000000000001,0.03354101966249684
67,0.965,0.020615528128088322
68,0.9675,0.019202864369671536
69,0.9625,0.03897114317029974
70,0.9424999999999999,0.04205650960315179
71,0.9522727272727273,0.0282952263590653
72,0.9545454545454546,0.011134044285378064
73,0.9363636363636364,0.0357909448818719
74,0.975,0.02168043639583967
75,0.9613636363636363,0.03363329224306527
76,0.9704545454545453,0.017457149426974097
77,0.9727272727272727,0.023177361425421778
78,0.9681818181818181,0.007872958216222269
79,0.9704545454545453,0.016230519155779274
80,0.9772727272727272,0.016388869433927283
81,0.9708333333333333,0.019094065395649337
82,0.9812500000000001,0.012325166214790828
83,0.9729166666666667,0.01987373336285302
84,0.9604166666666667,0.010825317547305514
85,0.9770833333333333,0.012325166214790873
86,0.9666666666666667,0.013176156917368198
87,0.9812500000000001,0.018042195912175887
88,0.9583333333333334,0.015590239111558003
89,0.9708333333333333,0.02534484387624259
90,0.9770833333333334,0.019873733362853058
91,0.9807692307692308,0.017625291134445494
92,0.9788461538461539,0.021327954820018057
93,0.9807692307692308,0.0207121723351327
94,0.9884615384615385,0.01153846153846156
95,0.976923076923077,0.021066252211737153
96,0.9903846153846154,0.006378124596837243
97,0.9884615384615385,0.011538461538461497
98,0.9884615384615385,0.008600261451922237
99,0.9788461538461539,0.012610458700580768
100,0.9673076923076924,0.026854307776478726
101,0.9821428571428572,0.019232731454051803
102,0.9750000000000001,0.01184508853698347
103,0.9892857142857143,0.007985957062499296
104,0.9839285714285715,0.01275255076525508
105,0.9964285714285714,0.006185895741317445
106,0.9982142857142857,0.0030929478706587465
107,0.9857142857142858,0.013363062095621157
108,0.9857142857142858,0.015152288168283134
109,0.9767857142857144,0.014616701378343602
110,0.9732142857142857,0.01914965231207785
111,0.9883333333333333,0.005527707983925694
112,0.9933333333333334,0.008164965809277266
113,0.9833333333333334,0.0120185042515466
114,0.9916666666666667,0.007264831572567804
115,0.9733333333333334,0.02788866755113583
116,0.9750000000000001,0.01787300882460601
117,0.9833333333333334,0.017950549357115018
118,0.9933333333333333,0.008164965809277266
119,0.9666666666666668,0.016996731711975948
120,0.9950000000000001,0.00552770798392561
121,0.9953124999999999,0.005182226234930294
122,0.9875,0.013258252147247771
123,0.9953125,0.005182226234930294
124,0.9921875,0.013531646934131853
125,0.9953125,0.005182226234930294
126,0.9953125,0.005182226234930294
127,0.99375,0.010825317547305492
128,0.996875,0.003124999999999989
129,1.0,0.0
130,0.9765625,0.02665425329567497
131,0.9764705882352942,0.007204381596421177
132,0.9897058823529412,0.01203728348804772
133,0.986764705882353,0.013397696439918115
134,0.9838235294117648,0.015211882989394961
135,0.9911764705882353,0.012126781251816654
136,0.9985294117647059,0.0025471335405424576
137,1.0,0.0
138,0.9985294117647059,0.0025471335405424576
139,0.9985294117647059,0.0025471335405424576
140,0.9985294117647059,0.0025471335405424576
141,0.9833333333333334,0.012422599874998764
142,0.9847222222222223,0.016374758503543814
143,0.9847222222222223,0.007216878364870189
144,0.9958333333333333,0.00240562612162348
145,0.9777777777777779,0.01039349274103866
146,0.9944444444444445,0.005555555555555591
147,0.9944444444444445,0.006804138174397694
148,0.9986111111111111,0.00240562612162348
149,0.9958333333333333,0.004606423319938089
150,0.9861111111111112,0.017786456215091204
151,0.9907894736842107,0.010106770720879753
152,0.9947368421052631,0.006446025638903121
153,0.9986842105263158,0.002279014220485324
154,0.9881578947368421,0.0205111279843683
155,0.993421052631579,0.008628208584607926
156,0.9947368421052631,0.006446025638903121
157,0.9947368421052631,0.009116056881941488
158,0.9881578947368421,0.009396616353345905
159,0.9934210526315789,0.0068370426614561
160,0.9947368421052631,0.00644602563890312
161,1.0,0.0
162,0.99875,0.0021650635094610984
163,0.99875,0.0021650635094610984
164,0.99625,0.006495190528383296
165,0.99875,0.0021650635094610984
166,0.9975,0.0025000000000000022
167,1.0,0.0
168,0.99875,0.0021650635094610984
169,0.99125,0.015155444566227692
170,0.9950000000000001,0.0050000000000000044
171,0.9857142857142858,0.012140522651411316
172,0.9916666666666667,0.01184508853698349
173,0.9952380952380953,0.008247860988423195
174,1.0,0.0
175,0.9928571428571429,0.012371791482634745
176,0.9880952380952381,0.012371791482634757
177,0.9952380952380953,0.0033671751485073965
178,0.9928571428571429,0.005323971374999505
179,1.0,0.0
180,0.9892857142857143,0.010845754260885998
181,0.9943181818181818,0.003768891807222065
182,0.9920454545454545,0.009301537240764185
183,0.9943181818181818,0.00984119777027775
184,0.9920454545454545,0.01377767687838886
185,0.9852272727272726,0.020422955404103892
186,0.9988636363636363,0.0019682395540555793
187,0.9931818181818182,0.011809437324333235
188,0.9965909090909091,0.005904718662166593
189,1.0,0.0
190,0.9954545454545454,0.005567022142689009
191,0.9956521739130435,0.007530655685082032
192,0.9945652173913044,0.0071276505698934425
193,0.9815217391304347,0.009413319606352588
194,0.9989130434782609,0.0018826639212704598
195,0.9967391304347828,0.0018826639212704598
196,0.9967391304347827,0.003605026946038449
197,0.9956521739130435,0.005324977701702576
198,0.9945652173913044,0.00473793363428337
199,0.9956521739130435,0.004347826086956497
200,0.9978260869565219,0.002173913043478193
201,0.9989583333333333,0.0018042195912176223
202,1.0,0.0
203,0.9989583333333333,0.0018042195912176223
204,0.9947916666666667,0.005412658773652706
205,0.9958333333333333,0.007216878364870393
206,0.9947916666666666,0.004540519732854839
207,0.9947916666666666,0.00902109795608792
208,0.996875,0.005412658773652722
209,1.0,0.0
210,0.9989583333333333,0.0018042195912176223


==> random_weights_loss_summary.csv <==
step,mean,std
1,1.2834973193705081,0.07149580116528177
2,1.0275710931047797,0.10116843049481791
3,0.9633861031383276,0.08332863215670963
4,0.9290097638964653,0.09962170472770852
5,0.8880001273006201,0.10978791965227072
6,0.860632692836225,0.08764016046317419
7,0.8457196207717061,0.08136405096004196
8,0.7973045580089092,0.10275297826747694
9,0.7422316506505012,0.10902142900410754
10,0.7598155644722283,0.12052890665987338
11,0.7796794606745244,0.12326428518679543
12,0.6872276505827902,0.14711345052557517
13,0.6377850392460822,0.12379904442590887
14,0.6507489381358027,0.13655664398061512
15,0.6416680121794344,0.17954871519436016
16,0.5854662851616742,0.16153522200944914
17,0.6136059564352034,0.17606166467071427
18,0.6292517614737153,0.16361002787495046
19,0.5519277783110738,0.18952851545348412
20,0.5419586606323721,0.15845798386669535
21,0.5292409092187882,0.13196318499361617
22,0.5521987500600516,0.1914624297309464
23,0.5531439266943683,0.173394556419751
24,0.5128236788635452,0.17750533666446677
25,0.5130386418352525,0.16001784747272654
26,0.4519225171922395,0.148780404689498
27,0.46239442965791877,0.15387002336291028
28,0.4696362997560451,0.14193169690620094
29,0.47262495401470606,0.14387663821588337
30,0.45939453481696546,0.15970386200446685
31,0.49026528604860814,0.1708461834005903
32,0.46573807681644597,0.15013422064255982
33,0.4635164625610092,0.17109818301107196
34,0.44797867977592565,0.18987680392031095
35,0.4664592788754297,0.21508644007150732
36,0.41326457572701775,0.17708135640212527
37,0.4374051701676633,0.16938175778870784
38,0.38710696663973587,0.13284540579831688
39,0.39199672295113236,0.1644998640088792
40,0.37958881059062805,0.18225506288874735
41,0.3968501706724055,0.16693602062213486
42,0.3608098027005326,0.14648456180545827
43,0.37642499624635095,0.17517262410683818
44,0.36960477016691584,0.14812372156032724
45,0.4009683746495284,0.15910139088150752
46,0.3477560723811621,0.1372524748761265
47,0.3523024444002658,0.20940209930473172
48,0.3072270377597306,0.13373027850945693
49,0.34473985025542786,0.19738613404483726
50,0.3067614083585795,0.15927617261805624
51,0.2927547198021784,0.13024222792424134
52,0.27952062615271034,0.1431188974482719
53,0.3087733897897932,0.1537625605625092
54,0.29254896908791533,0.1340017647106483
55,0.25925436752020486,0.1219954346441999
56,0.29723644010438066,0.11922001765644738
57,0.2885571552686289,0.14950911654141724
58,0.25392360208918235,0.1283414751572136
59,0.27351281056568644,0.14663472232361877
60,0.2690026807120174,0.12737100210668062
61,0.25064975703135123,0.1705613194102133
62,0.22325799401500257,0.1087905965657608
63,0.26466969918168615,0.14348967648892086
64,0.20612055328383577,0.10626715464266262
65,0.2342063303047325,0.12115405105335174
66,0.2427018947305623,0.12085393708795682
67,0.1900552973378217,0.09064678139840844
68,0.18244039426324887,0.10191181184460675
69,0.2141563188936561,0.12257033675708598
70,0.18873872018593824,0.08879999773540201
71,0.20167299248066475,0.10997820676087458
72,0.192431680686158,0.13341186238586744
73,0.1769392516982572,0.11121284878910447
74,0.17263530818269246,0.10600230226590031
75,0.18950079720340324,0.10298412493923356
76,0.1680594254187202,0.11452896412235683
77,0.16425356804948849,0.08856787152284736
78,0.17413588227301996,0.11168769344378147
79,0.1725153670125027,0.12097228813761675
80,0.15635407058527395,0.11612535981753085
81,0.16698387904543777,0.14878137631658087
82,0.1896548397458294,0.12285054553593441
83,0.157044232402283,0.102614351874908
84,0.1512729435950556,0.09173707936439227
85,0.15778024944277907,0.09754145492095975
86,0.16440765694957613,0.1310891692278906
87,0.19726997888513625,0.17773133624784185
88,0.13681979907632918,0.06082390090170962
89,0.13382551230837028,0.0903529062483313
90,0.12057050429969722,0.06897611980065844
91,0.1606743819275624,0.11136143056416481
92,0.15529081181683482,0.12936263893352837
93,0.11348055766899887,0.0814495047860034
94,0.13142787179469725,0.0988931075373085
95,0.11381217934658001,0.08191861852869996
96,0.12065135596156044,0.0869969102707472
97,0.14994652477283893,0.12732981174991514
98,0.15195565963960966,0.11401037659198855
99,0.10517647168537499,0.08017632178567967
100,0.11490693994953916,0.09761208237612104
101,0.1462170193113966,0.12222383272141886
102,0.13944658834344797,0.09703802600479369
103,0.10329936852891217,0.09120170668592467
104,0.09025587828772191,0.0867671110823198
105,0.13501655006714694,0.14134721365179492
106,0.0927556692857511,0.07825147231034432
107,0.08937962274944114,0.06834774360890457
108,0.10346182225487477,0.078430357064963
109,0.11160183492630882,0.09498818611479926
110,0.09280168276599003,0.062304513991720795
111,0.08718701945333421,0.08218924863666355
112,0.13081479648545305,0.13399963842512438
113,0.10064091045283927,0.07859715163931487
114,0.08816252973100439,0.06878650084961842
115,0.1015392885379454,0.08629074410876686
116,0.08463779676699532,0.0719680235456113
117,0.0997184957858068,0.0844309731296183
118,0.07618116022354414,0.08365516069389153
119,0.09424873055023146,0.06183599424789066
120,0.07535421645521026,0.07709194311298746
121,0.09306261887981575,0.08911129692909137
122,0.0724773476399548,0.059141653344942834
123,0.0648417417505129,0.04382519439681442
124,0.09992400630437713,0.11005694913117871
125,0.08421774591226948,0.07765818493859092
126,0.07649462259040544,0.0705596454801951
127,0.07263524134752966,0.062398137653163245
128,0.07691704848000425,0.07370453660911828
129,0.08819629867371359,0.14127457440878108
130,0.07657896542312412,0.07668524756735358
131,0.09100998840566017,0.06917722260667288
132,0.06873727470083392,0.07537448659553882
133,0.07510052246101191,0.06166313475239815
134,0.060557511110282,0.047907734029793675
135,0.09292750634676311,0.11791887507514168
136,0.06372506014855277,0.07886614568139302
137,0.05182350763320483,0.044963429976539765
138,0.05252089231439368,0.06274938863409062
139,0.06438165250254792,0.07283720383902972
140,0.08128821508356951,0.10857101309005737
141,0.08508020461214863,0.09949888207997044
142,0.07685072992809026,0.06819260072635999
143,0.0788503504292552,0.0628384949190726
144,0.04573658155725358,0.07337658988274784
145,0.07768274490928835,0.0629946793825802
146,0.06002782662130303,0.05731687338413553
147,0.0676233965908093,0.07469926422556235
148,0.04872322812975649,0.0498826633317445
149,0.056495112025434426,0.07220369863589915
150,0.06541951866874893,0.06277085578918626
151,0.05434017776292355,0.06283073766568638
152,0.055804000533145694,0.07031027256399937
153,0.04323133172958691,0.04367087620136987
154,0.05468263435868418,0.05629141497337393
155,0.04039582218055395,0.04701849524409754
156,0.067010361828757,0.0783685777567133
157,0.04228051839721785,0.0569401721904052
158,0.05073213573305345,0.060961854117422686
159,0.0983526532041495,0.1130173147644514
160,0.04444968149497951,0.04091766275888067
161,0.04062519933698094,0.05310598385200024
162,0.05460003384447924,0.06198342740519989
163,0.054409427590510914,0.08041147839901455
164,0.048732109906223356,0.07275153552668795
165,0.06156212268085992,0.07323026577633347
166,0.03432079603560507,0.041428509230536446
167,0.0591226169629375,0.0924184075101782
168,0.03933839644129131,0.05666245996066813
169,0.06518301385514175,0.0831538058029361
170,0.05608166446486616,0.09082668825708257
171,0.04519244153699929,0.058462732519105505
172,0.044892036118560616,0.056069467003873885
173,0.05051013397734696,0.07732228080234542
174,0.025254447979901413,0.026107628864572262
175,0.04214186824629316,0.05760835445424552
176,0.05069239776987341,0.05084175831914021
177,0.041615675487999125,0.04151107636526997
178,0.03337097207266523,0.038620017885430125
179,0.029638457840466176,0.03702195805052357
180,0.07123894854638102,0.08444411410279808
181,0.030800141724713397,0.03401456476386275
182,0.040786554633911995,0.04153575873988331
183,0.038244129960217865,0.04834864381408203
184,0.047047610787626,0.08151471686605623
185,0.05981404530605977,0.08543335316737512
186,0.030914782294130593,0.0321014170867951
187,0.03813280128369581,0.04254359259228398
188,0.048825299017482726,0.08060061958567367
189,0.03897960826182426,0.049945456860963584
190,0.05769206477925929,0.08942749697915123
191,0.028507008980057473,0.03394077351692919
192,0.04642942126878604,0.053416027256289036
193,0.07631160380852368,0.09265393111213517
194,0.052637977200419905,0.09957412105112838
195,0.031173247577736735,0.029705141692316445
196,0.07075463807386326,0.11038853025487276
197,0.04377594171559906,0.05263394015762182
198,0.03793631743356386,0.04887624033822731
199,0.06226514436734779,0.07828236820615965
200,0.021175205792706004,0.039292960110007796
201,0.022578156812493567,0.02858652332924831
202,0.02109177619752933,0.02840872568375056
203,0.025607018787981696,0.037382618210297466
204,0.056285206894623616,0.07421745162594345
205,0.024459273229860967,0.028641044849983997
206,0.023674821842429417,0.024099002327196747
207,0.03915060361172457,0.040172602447722826
208,0.029955217032267046,0.03645528730865139
209,0.016432584055374986,0.022534032242914958
210,0.019855251366050448,0.030494837946777327


==> random_weights_train_summary.csv <==
step,mean,std
1,0.06799999999999999,0.014085453489327207
2,0.13920000000000002,0.021673947494630506
3,0.1864,0.02326886331559838
4,0.2488,0.02268391500601253
5,0.2792,0.033695103501844306
6,0.33840000000000003,0.06302253565193962
7,0.38079999999999997,0.05074800488689186
8,0.4112,0.028216307341677443
9,0.484,0.05396295025292819
10,0.5088,0.053390635883083466
11,0.5224,0.04429717823970283
12,0.5288,0.03669550381177512
13,0.5704,0.03352372294361112
14,0.5848000000000001,0.0233786227139239
15,0.6032000000000001,0.030082553083141044
16,0.656,0.042932505167996
17,0.656,0.045042202432829595
18,0.684,0.016780941570722404
19,0.6984,0.034091641204260004
20,0.748,0.04616492174801123
21,0.7375999999999999,0.006499230723708773
22,0.7704000000000001,0.02095328136593409
23,0.7744,0.04334789498926102
24,0.7888,0.03678260458423251
25,0.792,0.013145341380124
26,0.8176,0.033523722943611126
27,0.82,0.020079840636817795
28,0.8184000000000001,0.034834465691323584
29,0.8231999999999999,0.02239999999999998
30,0.8416,0.026484712571594942
31,0.8423999999999999,0.04967735902803207
32,0.8295999999999999,0.025873538606073946
33,0.868,0.027364210202379335
34,0.8583999999999999,0.0405245604541246
35,0.8640000000000001,0.013145341380124
36,0.876,0.025298221281347018
37,0.8928,0.023103246525109863
38,0.8976000000000001,0.040207461994012976
39,0.8864000000000001,0.032258952245849556
40,0.8552,0.031738935079803784
41,0.9016,0.009666436778875668
42,0.8864000000000001,0.022141364004956896
43,0.8992000000000001,0.021075103795711203
44,0.9008,0.01142628548566857
45,0.86,0.026168683574073825
46,0.9088,0.015676734353812352
47,0.9040000000000001,0.010733126291999
48,0.9048,0.017232527382830428
49,0.8855999999999999,0.026119724347703238
50,0.8992000000000001,0.015676734353812356
51,0.9280000000000002,0.016970562748477115
52,0.9119999999999999,0.02086144769664846
53,0.8888,0.006881860213634108
54,0.9231999999999999,0.01865904606350494
55,0.9112,0.012237646832622694
56,0.9064,0.016316862443496925
57,0.9232000000000001,0.013481839637082157
58,0.9343999999999999,0.0268447387769
59,0.9343999999999999,0.012799999999999964
60,0.9176,0.019032603605392488


==> random_weights_val_summary.csv <==
step,mean,std
1,0.1308,0.0483421141449151
2,0.3,0.03853310265213534
3,0.4164,0.030421045346930457
4,0.4532,0.030844124237851208
5,0.5367999999999999,0.07273623581132034
6,0.6420000000000001,0.056469460773058575
7,0.6664,0.04382510695936749
8,0.6776,0.07091854482432647
9,0.744,0.06361131974735314
10,0.772,0.04073327877792309
11,0.7607999999999999,0.0804348183313669
12,0.75,0.05223025942880239
13,0.7784,0.056475127268559557
14,0.8560000000000001,0.03177420337317679
15,0.8400000000000001,0.03963836525387998
16,0.8608,0.02793134440015374
17,0.8652,0.031179480431848115
18,0.8768,0.04455288991749018
19,0.8812,0.03206493411812976
20,0.8508000000000001,0.06585559961005596
21,0.8148,0.10006078152802926
22,0.8812,0.023718347328597768
23,0.8864000000000001,0.051340432409554174
24,0.9052,0.02461219210066428
25,0.9216000000000001,0.0147729482500955
26,0.8828000000000001,0.04362751425419511
27,0.874,0.028705400188814633
28,0.8963999999999999,0.02374531532744931
29,0.8812000000000001,0.06775957496915105
30,0.9248000000000001,0.023344378338263777
31,0.8855999999999999,0.05684223781660956
32,0.898,0.018846750383023612
33,0.9120000000000001,0.02304777646542069
34,0.916,0.02870540018881463
35,0.8884000000000001,0.03533610052057243
36,0.8964000000000001,0.03810301825315155
37,0.9324,0.010307278981380055
38,0.9112,0.033023627904880476
39,0.9188000000000001,0.031460451363577106
40,0.9076000000000001,0.029486267990371406
41,0.9252,0.011356055653262696
42,0.9331999999999999,0.01861612204515212
43,0.9400000000000001,0.00704272674466356
44,0.9268000000000001,0.01617899873292531
45,0.9224,0.028039971469315007
46,0.9360000000000002,0.014805404418657363
47,0.9272,0.027235271248878697
48,0.9308,0.031764130713746896
49,0.9231999999999999,0.03961009972216681
50,0.9480000000000001,0.010807404868885017
51,0.9492,0.013891004283348255
52,0.9416,0.013821722034536755
53,0.9128000000000001,0.03295087252259036
54,0.932,0.03925302536111069
55,0.9436,0.011689311356961938
56,0.9400000000000001,0.024625190354594192
57,0.9523999999999999,0.018736061485808565
58,0.9492,0.0064000000000000055
59,0.9296,0.030578423765786216
60,0.9427999999999999,0.014455448799674083


==> small_inception_acc_summary.csv <==
step,mean,std
1,0.2125,0.04506939094329988
2,0.27499999999999997,0.055901699437494734
3,0.32499999999999996,0.024999999999999994
4,0.41875,0.03247595264191645
5,0.41874999999999996,0.06931585316505887
6,0.39374999999999993,0.06702378309227257
7,0.475,0.07500000000000001
8,0.5375,0.06731456008918131
9,0.51875,0.05694020986965189
10,0.54375,0.054126587736527426
11,0.53,0.1345362404707371
12,0.52,0.10488088481701516
13,0.6100000000000001,0.10630145812734652
14,0.635,0.0638357266740185
15,0.605,0.09526279441628827
16,0.645,0.09630680142129108
17,0.6900000000000001,0.07810249675906658
18,0.6699999999999999,0.1004987562112089
19,0.6200000000000001,0.1019803902718557
20,0.6350000000000001,0.16933694221876103
21,0.6875,0.07395099728874523
22,0.7375,0.09886508764753896
23,0.7166666666666667,0.042491829279939844
24,0.7541666666666667,0.03200477394945255
25,0.6874999999999999,0.04621056877670588
26,0.7541666666666667,0.07395099728874523
27,0.7875,0.049124275510631685
28,0.7583333333333333,0.07312470322826768
29,0.7749999999999999,0.09013878188659974
30,0.7416666666666667,0.10172129679778084
31,0.8178571428571428,0.07169592821387398
32,0.8428571428571427,0.06624013211068364
33,0.807142857142857,0.037115374447904526
34,0.8428571428571427,0.0534522483824848
35,0.7964285714285715,0.08534145103820365
36,0.8357142857142857,0.0717848258651492
37,0.8178571428571428,0.049872285870603356
38,0.8392857142857142,0.08291561975888499
39,0.7821428571428571,0.06338656910463873
40,0.8749999999999999,0.0665283428935613
41,0.8531250000000001,0.044524396402421854
42,0.853125,0.06019175088830693
43,0.8812500000000001,0.0698771242968684
44,0.9156249999999999,0.03232525135246438
45,0.875,0.05376453291901641
46,0.86875,0.06281172263200555
47,0.8343750000000001,0.08022186033120894
48,0.8625,0.031868871959954914
49,0.8718750000000001,0.07255116728902437
50,0.8656250000000001,0.024003580462089388
51,0.888888888888889,0.04843221048378525
52,0.8833333333333333,0.06502611061510907
53,0.9,0.049065338146265895
54,0.9055555555555557,0.05121969142940499
55,0.8722222222222222,0.06596856715021067
56,0.9027777777777779,0.051744266694992117
57,0.861111111111111,0.07264831572567787
58,0.9055555555555556,0.022906142364542522
59,0.888888888888889,0.04648111258522647
60,0.8805555555555556,0.07216878364870316
61,0.9049999999999999,0.03840572873934304
62,0.915,0.046097722286464436
63,0.9025,0.034910600109422346
64,0.9025,0.08785641695402789
65,0.9375,0.0356195171219375
66,0.8999999999999999,0.04183300132670376
67,0.905,0.0638357266740185
68,0.9325,0.03269174207655503
69,0.9199999999999999,0.0374165738677394
70,0.9199999999999999,0.06519202405202645
71,0.9363636363636364,0.039626354032187956
72,0.890909090909091,0.044069816885603026
73,0.9136363636363637,0.045681252823276786
74,0.9363636363636363,0.040144367574217514
75,0.9136363636363636,0.0699763832651848
76,0.9318181818181819,0.04522670168666452
77,0.9522727272727272,0.009906588508046947
78,0.9363636363636363,0.04312196809320515
79,0.9363636363636364,0.04215281134316232
80,0.9590909090909091,0.020829889522526516
81,0.9375,0.057282196186948006
82,0.9354166666666667,0.05282800972127483
83,0.9437499999999999,0.033006207328655966
84,0.9437500000000001,0.04140543107156624
85,0.9500000000000001,0.030046260628866662
86,0.95625,0.02724311839712928
87,0.9395833333333333,0.03553900439423337
88,0.9312499999999999,0.050130039231316495
89,0.9458333333333334,0.045833333333333344
90,0.9416666666666667,0.03864007706456546
91,0.9500000000000001,0.04124540497986005
92,0.9557692307692308,0.03822039791221501
93,0.9346153846153847,0.03978492474149463
94,0.953846153846154,0.0237092846268038
95,0.9538461538461538,0.03440104580768905
96,0.9557692307692309,0.029480210993761337
97,0.9596153846153848,0.030948994114290536
98,0.9423076923076924,0.04265590964003623
99,0.9730769230769232,0.0207121723351327
100,0.9538461538461539,0.04583221264543462
101,0.9732142857142856,0.02223196356783703
102,0.9392857142857143,0.057698194362155376
103,0.9767857142857144,0.010564428184106382
104,0.9624999999999999,0.030877886546054674
105,0.9535714285714285,0.02789374884252371
106,0.9660714285714285,0.021650635094610952
107,0.9624999999999999,0.02829103485313372
108,0.9714285714285714,0.028121456692899373
109,0.9464285714285714,0.04210652186625569
110,0.9607142857142856,0.016366341767699424
111,0.9666666666666668,0.036817870057290814
112,0.9766666666666666,0.023333333333333362
113,0.9466666666666668,0.04396968652757641
114,0.9550000000000001,0.032787192621510045
115,0.9450000000000001,0.06295942255841368
116,0.9416666666666668,0.06295942255841369
117,0.9766666666666667,0.022360679774997935
118,0.9750000000000001,0.029953667926019015
119,0.9783333333333333,0.033788558221188814
120,0.9850000000000001,0.009860132971832686
121,0.95625,0.06139650845121404
122,0.9640625,0.03733688482921413
123,0.9625000000000001,0.030618621784789753
124,0.971875,0.0314058613160028
125,0.9546875000000001,0.02701815072779781
126,0.9593750000000001,0.04950931099298394
127,0.971875,0.024407030237208298
128,0.9781250000000001,0.020009763241977677
129,0.96875,0.034516753178710204
130,0.965625,0.05238454566950066
131,0.9676470588235294,0.02836367870880281
132,0.9691176470588236,0.03658780971948459
133,0.9676470588235293,0.02896722882881208
134,0.975,0.03658780971948456
135,0.9823529411764705,0.0216131447892634
136,0.9808823529411764,0.03311273602705209
137,0.9808823529411763,0.020535647123189678
138,0.9779411764705881,0.022924201864882254
139,0.9735294117647059,0.03288335261029104
140,0.9661764705882353,0.035140597486319224
141,0.9791666666666667,0.020553678592984344
142,0.9708333333333333,0.02869996988857189
143,0.9791666666666667,0.013819269959814124
144,0.9708333333333333,0.03876468260264685
145,0.9694444444444444,0.03778186252426512
146,0.9750000000000001,0.03695592971013902
147,0.9861111111111112,0.01821510701194998
148,0.9777777777777777,0.023895347964007326
149,0.9833333333333334,0.01712337223046934
150,0.9875,0.012653379971033685
151,0.9736842105263158,0.04259582646378591
152,0.9815789473684211,0.019867985355975667
153,0.9894736842105264,0.009846466807299847
154,0.9776315789473684,0.0327364613279599
155,0.993421052631579,0.008628208584607926
156,0.9644736842105263,0.038921577520392214
157,0.986842105263158,0.012059409723568013
158,0.9776315789473684,0.029860015047132177
159,0.9763157894736841,0.029185622385287963
160,0.9776315789473685,0.024791373265022027
161,0.9762500000000001,0.017809758560968773
162,0.98375,0.028145825622994232
163,0.98125,0.024590394466132523
164,0.9862500000000001,0.01556237449748593
165,0.9812500000000001,0.019485571585149887
166,0.99,0.007905694150420955
167,0.9850000000000001,0.02031009601158992
168,0.985,0.020615528128088322
169,0.9875,0.016007810593582136
170,0.98,0.031819805153394616
171,0.9738095238095239,0.03442102927333561
172,0.9654761904761905,0.04073794912444924
173,0.9833333333333334,0.014085904245475211
174,0.9857142857142858,0.02208004403689456
175,0.986904761904762,0.0132030196504873
176,0.986904761904762,0.017292665531349952
177,0.9821428571428572,0.025726408077350316
178,0.9821428571428572,0.022930190814593094
179,0.9750000000000001,0.03271102777150968
180,0.9833333333333334,0.02089277235093365
181,0.9909090909090909,0.013252163397375739
182,0.984090909090909,0.022613350843332276
183,0.9829545454545454,0.029523593310833155
184,0.9829545454545454,0.02165063509461094
185,0.9886363636363635,0.0196823955405555
186,0.9897727272727272,0.01520350927302233
187,0.9852272727272726,0.018003385815630584
188,0.9795454545454545,0.02811208381102953
189,0.9829545454545454,0.02434577873366883
190,0.984090909090909,0.022613350843332276
191,0.9902173913043479,0.014542487130717034
192,0.9793478260869566,0.030801363728923375
193,0.9847826086956523,0.023913043478260888
194,0.9804347826086958,0.03142789629304554
195,0.9858695652173913,0.01722062991060312
196,0.9880434782608697,0.015788955485145677
197,0.9923913043478262,0.006430521503369125
198,0.9858695652173913,0.022036016231210178
199,0.9869565217391305,0.0201600402075993
200,0.9880434782608696,0.01828543895789209
201,0.9874999999999999,0.019320038532282733
202,0.9854166666666666,0.022916666666666717
203,0.9947916666666665,0.006830665129481315
204,0.9927083333333333,0.010364452469860626
205,0.9885416666666667,0.01541525894473827
206,0.9875,0.01717960677340691
207,0.9927083333333333,0.010364452469860628
208,0.990625,0.016237976320958216
209,0.9854166666666666,0.022916666666666717
210,0.9927083333333333,0.010364452469860628


==> small_inception_loss_summary.csv <==
step,mean,std
1,1.5938077997416258,0.11233673983820465
2,1.4460168939083815,0.13902680589989166
3,1.3388100177049638,0.13472713287876736
4,1.2572369053959846,0.11589648726660484
5,1.211634336039424,0.13891289918668118
6,1.1515714637935162,0.12514424589439035
7,1.1302149083465338,0.13999390259624217
8,1.0836390485987066,0.1556544317510638
9,1.069341615214944,0.15496621652587447
10,1.023418105766177,0.13980342911471025
11,1.0217841067910194,0.11672492083739033
12,1.013597927391529,0.09778189344676018
13,0.9344447233527899,0.1100633291827382
14,0.951952686831355,0.11457970552643573
15,0.8996919857710599,0.10337102434969977
16,0.9024986658990383,0.115071160847789
17,0.86827191054821,0.1315166288131656
18,0.852767613120377,0.10457574084653048
19,0.8475778621435165,0.11531744772797967
20,0.8229192304238678,0.1133466975669205
21,0.8225664546713233,0.11656984810203601
22,0.7925634757305184,0.09285832971235072
23,0.8137035102273027,0.11380672998821159
24,0.7836099219198029,0.13044413614967226
25,0.7660170041024684,0.12748346942549932
26,0.7584572108462455,0.12054706095361796
27,0.7386414073407651,0.09368920097545871
28,0.7262847154090801,0.09243217700700868
29,0.6860525715475281,0.10292348244596226
30,0.7028055123984815,0.08462059333019181
31,0.6820997784446393,0.11864184516820703
32,0.6576399788526552,0.11922344249840701
33,0.6759827410802245,0.09472358757931279
34,0.6642899014854006,0.11902874640734604
35,0.6660077734983394,0.10495676982982506
36,0.6235526366691504,0.08916832461482135
37,0.622323770528393,0.1063725329597593
38,0.6257597087749411,0.13454033318475644
39,0.6160164397475973,0.10770245815891617
40,0.5856735637145384,0.10642922257503065
41,0.5776458247099072,0.1077535479994235
42,0.5737426397856324,0.10759884629045866
43,0.5558510062517599,0.1325927818784693
44,0.5447203224990517,0.1350846793483583
45,0.5403256720397621,0.10273611156511979
46,0.5396197205176577,0.12863956968002827
47,0.5314142663031817,0.10159310199902165
48,0.5200746158370748,0.1148489472107786
49,0.4991939561674371,0.12347346098029353
50,0.5028213160810993,0.10303475937915174
51,0.5126275123200484,0.13703672138528486
52,0.5137581731503207,0.12735482979572568
53,0.4784107701025075,0.11822272341703072
54,0.45984417298394764,0.11218573314986681
55,0.46789201035474737,0.13934643853214063
56,0.48374821587155264,0.13389070393031977
57,0.4555015840981569,0.1329862095495017
58,0.47187672776894435,0.14200197905370715
59,0.47816069965354274,0.1388514448546468
60,0.4657404127427275,0.14281240764032105
61,0.469392033945769,0.1369771539778187
62,0.4489903965499253,0.13173326189937962
63,0.4118659048806876,0.10433193294051271
64,0.4287050266005098,0.1373413548305981
65,0.42030708706937736,0.14826364011629192
66,0.42387574309483167,0.15072332642794917
67,0.41055977118201553,0.128966652327704
68,0.38907168868929143,0.1194010989466225
69,0.4150914243981242,0.14492924420251518
70,0.41081136277411134,0.1436603183465266
71,0.3698945920999077,0.1286191803707079
72,0.40277523792094805,0.14376303698825743
73,0.38582039073278945,0.1391250839622219
74,0.3591482271038165,0.14300228074574756
75,0.3829894122328948,0.1428664591631927
76,0.36501437106423756,0.12275830332797792
77,0.3383641267915002,0.11391718558321773
78,0.3530360428193076,0.1198379562579632
79,0.3452480546198785,0.1270268593568386
80,0.34671818127178333,0.13600842677677322
81,0.33410754338450105,0.1327160633858402
82,0.34030795569221184,0.14594763698066404
83,0.3279881649747646,0.12028877339650244
84,0.32119379794069874,0.13572371404882017
85,0.3239673485397361,0.12941924602370158
86,0.31142188773180046,0.1503098405039693
87,0.32290070373953006,0.13772344412145177
88,0.32791588090282553,0.14149002734255067
89,0.3127414970251266,0.14824711299450682
90,0.29734221643108566,0.1395686027611075
91,0.30211077522164065,0.14998650072940525
92,0.30389362344195925,0.15425128454936654
93,0.2940593371525979,0.13042041451723427
94,0.28950093847950203,0.14613724014533513
95,0.26148814590325437,0.13497975275595486
96,0.2823665365379734,0.1488427520446255
97,0.27950885946540016,0.1297807988445067
98,0.2936522856139792,0.14719093566235725
99,0.288774481206201,0.16762864106501318
100,0.2545363235511244,0.1422614039794135
101,0.25385343336550115,0.1352537269808697
102,0.2625012147406648,0.1477185371209649
103,0.24975987383929477,0.14936419589227098
104,0.2405494398454071,0.11500355240516938
105,0.23973671575658956,0.13518680364586452
106,0.24320802501294686,0.14147002866742048
107,0.2574160558745331,0.1519004585313179
108,0.22607037815281986,0.13297341962739365
109,0.2395633162889031,0.133978709508597
110,0.25360348871243843,0.14647383639657038
111,0.2517334849496061,0.1541298601699755
112,0.21748197332102182,0.1291805766889325
113,0.2521837913850322,0.14148435386040326
114,0.24989538022084154,0.1656051890032842
115,0.22541513189324172,0.1398583625810911
116,0.23757655902047797,0.14887398996397616
117,0.21675431258898845,0.13509494728508595
118,0.19905051126222434,0.12167808725848983
119,0.21484066631644957,0.13656216740879107
120,0.22503999926111035,0.135883418133951
121,0.20366295625244674,0.13219110056097186
122,0.2223678059548547,0.15094820713120874
123,0.21812318100965059,0.15511990339617507
124,0.21801661235749634,0.13767424811666398
125,0.1936325232245508,0.11474534385138299
126,0.1940068807944044,0.1260298738410536
127,0.20584084027032076,0.13235464665664398
128,0.19553802869231732,0.12800954147002866
129,0.20921800522091866,0.14032486320491538
130,0.19464071418024104,0.12522811505394818
131,0.21077725776943704,0.1432435845164823
132,0.20735817406299137,0.16601892656001005
133,0.18714242732042768,0.1367868835286413
134,0.1818563305363675,0.1416178286537981
135,0.19318588965517627,0.1555336917903615
136,0.1860736198908211,0.14981204888735117
137,0.18926028270404507,0.12609262568883345
138,0.18190131068926452,0.1330223927998397
139,0.17856543604147562,0.12013206534728883
140,0.17386535377265636,0.12645027795186248
141,0.17794757104016345,0.12329087190769109
142,0.19399165039147998,0.1338582878448019
143,0.19032220473373956,0.15198180344488096
144,0.18372208653927374,0.14558693431739195
145,0.17201644381267314,0.13796889234444734
146,0.19726965710514272,0.1632818443609686
147,0.17459067221445568,0.14091849078997193
148,0.16830382376841344,0.12579421450001832
149,0.1647974082503424,0.1227213694064362
150,0.1640215375663602,0.11556661390087393
151,0.18451328131494313,0.15179962687964174
152,0.16341167851213337,0.15090215399230184
153,0.1660002176065494,0.13131499878312933
154,0.1669388881572032,0.1398123766366786
155,0.1511594774165898,0.1291330679290279
156,0.17926735544211908,0.14546863109331243
157,0.15457109163777968,0.12438573950641768
158,0.15781854028632786,0.13734064744820623
159,0.17706773564733386,0.14229020144043494
160,0.15325440129971332,0.1306208486662786
161,0.15487856275289227,0.12467580953323149
162,0.17108073223604145,0.15312361234775454
163,0.14683949176291203,0.12955012506902847
164,0.14531583532152575,0.12625140693853928
165,0.14781003303738544,0.12995626645039374
166,0.151853946908559,0.12525699116941041
167,0.1558019820987101,0.12907600005555162
168,0.13553511246581365,0.11164715131527904
169,0.1468055201729475,0.1325161517283148
170,0.14409576820743492,0.12623706673263502
171,0.15683321758906893,0.131773150343954
172,0.1601834619716447,0.12891968007473545
173,0.14754319038715727,0.12982681333226695
174,0.1345466891034794,0.12363873516802823
175,0.14278926800843256,0.11697289603971485
176,0.12786651283089057,0.12045124637278658
177,0.1462436549462836,0.14894888741543685
178,0.14605615042910353,0.12878016649097476
179,0.13575821781936,0.12200383599280507
180,0.13254072357938723,0.12176781072353453
181,0.14155220328591436,0.15158550384260128
182,0.13236112907984943,0.12521227591100498
183,0.1391274492376903,0.12355554322645321
184,0.1331199241146061,0.12886197694203091
185,0.15620457772967541,0.1756790539238947
186,0.12583331059241482,0.11119082169604097
187,0.14680574441161456,0.13187331727107426
188,0.1410497483275156,0.1380110257413108
189,0.13375278487538825,0.13238377845594854
190,0.13720246534581246,0.13454379452103196
191,0.12579531518412407,0.1206900402340281
192,0.12217148083515852,0.10855953054291001
193,0.13337749043986027,0.12984217712441062
194,0.13924033190692567,0.13156494270126037
195,0.12995065097070238,0.13257150629246242
196,0.12233250842348395,0.11075013496043178
197,0.1294636359831755,0.12758879605031737
198,0.13666972441528247,0.13728008593575053
199,0.12338643780737937,0.12301999526591748
200,0.12434951718702072,0.11445029939611055
201,0.12733662878139942,0.12724288108590964
202,0.13991545904662334,0.13739275942420992
203,0.12321323582282769,0.12312574859581499
204,0.13074280467992877,0.1463950321839187
205,0.11819603594296191,0.10586340326867406
206,0.10949979283399777,0.10956256142859945
207,0.10224756266937614,0.09549699330745932
208,0.10398254882918818,0.105405473385278
209,0.11896961259309738,0.1070109071568387
210,0.10443384968010223,0.09672410028049902


==> small_inception_train_summary.csv <==
step,mean,std
1,0.0456,0.01061319932913728
2,0.10880000000000001,0.03112812233334995
3,0.192,0.024132965006397368
4,0.2432,0.026095210288480136
5,0.2712,0.018998947339260663
6,0.3216,0.04252810835200643
7,0.36079999999999995,0.04050876448375093
8,0.384,0.04931531202375181
9,0.4144,0.025499803920814766
10,0.44480000000000003,0.03292658500361068
11,0.45760000000000006,0.030209932141598735
12,0.46319999999999995,0.0393059791889224
13,0.48,0.02373183515870612
14,0.504,0.020079840636817833
15,0.536,0.06314427923414757
16,0.5392,0.025474693324945074
17,0.532,0.01715808847162179
18,0.5464,0.025499803920814787
19,0.5624,0.03380887457458469
20,0.6080000000000001,0.02290851370124215
21,0.5880000000000001,0.026168683574073773
22,0.5912,0.027058455240460407
23,0.5944,0.027666586345264914
24,0.6000000000000001,0.03769350076604718
25,0.6376000000000001,0.024079867109267877
26,0.6472,0.02196724834839359
27,0.6296,0.02537400244344595
28,0.616,0.026773120849090407
29,0.6296,0.028464714999451537
30,0.6552,0.029219171788399466
31,0.6552,0.029869047524151177
32,0.648,0.022768399153212354
33,0.6728000000000001,0.01394847661933017
34,0.6504000000000001,0.02354230235129948
35,0.6568,0.02061455796276022
36,0.6784000000000001,0.026119724347703203
37,0.7232,0.026939933184772367
38,0.7048,0.0369561902798435
39,0.7176,0.01834775190588751
40,0.6984,0.023542302351299425
41,0.724,0.02304777646542068
42,0.7336,0.02354230235129948
43,0.7263999999999999,0.0308389364278342
44,0.7087999999999999,0.01462053350599762
45,0.7528,0.021673947494630523
46,0.7288,0.027058455240460418
47,0.7368,0.019823218709382206
48,0.7312,0.003919183588453088
49,0.7623999999999999,0.01571750616351081
50,0.7567999999999999,0.03253551905226044
51,0.7736000000000001,0.045438309827721374
52,0.7687999999999999,0.02483867951401606
53,0.7839999999999999,0.028621670111997292
54,0.7856,0.031859692402783794
55,0.7480000000000001,0.04195235392680606
56,0.7992000000000001,0.02254240448576861
57,0.7704000000000001,0.022712111306525444
58,0.7584,0.042226058305269265
59,0.7936,0.012026637102698337
60,0.7968,0.053090112073718575
61,0.7872000000000001,0.029437391188758582
62,0.7904,0.01689496966555432
63,0.7863999999999999,0.03653819918934156
64,0.78,0.012132600710482493
65,0.7912,0.0457751024029439
66,0.8024000000000001,0.02460569039876754
67,0.8128,0.022824548188299345
68,0.8103999999999999,0.03824970588122214
69,0.8288,0.015051910177781392
70,0.8023999999999999,0.018863721796082568


==> small_inception_val_summary.csv <==
step,mean,std
1,0.1312,0.01607980099379342
2,0.262,0.03237282811247729
3,0.3472,0.051312376674638636
4,0.46559999999999996,0.04288402966140193
5,0.5624,0.05656005657705798
6,0.5732,0.06597696567742413
7,0.6384000000000001,0.043587154070895695
8,0.664,0.0673023030809496
9,0.7108000000000001,0.02278947125319055
10,0.7104000000000001,0.03392698041382402
11,0.7632000000000001,0.013242356285797492
12,0.7232,0.03561123418248796
13,0.6952,0.0524228957612988
14,0.782,0.025203174403237407
15,0.7776,0.016560193235587575
16,0.7888,0.01998399359487489
17,0.7656000000000001,0.05729083696368905
18,0.7964,0.061324057269557745
19,0.8160000000000001,0.03737378760575384
20,0.8144,0.042546915281839175
21,0.8240000000000001,0.03730951621235525
22,0.8535999999999999,0.024377038376308145
23,0.8488,0.03203997503120125
24,0.8131999999999999,0.040999512192220026
25,0.8767999999999999,0.02556873090319504
26,0.8535999999999999,0.0332120460074353
27,0.8320000000000001,0.11059837250158794
28,0.8556000000000001,0.048123175290082434
29,0.8756,0.03748919844435194
30,0.8772,0.022076231562474628
31,0.8468,0.058768699151844433
32,0.8872,0.03362380109386801
33,0.8832000000000001,0.03428352373954579
34,0.8796000000000002,0.033163835725078604
35,0.8700000000000001,0.028255972819919
36,0.9023999999999999,0.03448825887167978
37,0.9048,0.014288456879593415
38,0.8724000000000001,0.03279999999999999
39,0.8596,0.0805123592996752
40,0.9024000000000001,0.020645580640902324
41,0.9200000000000002,0.011865917579353034
42,0.9132,0.01933287355775133
43,0.9084,0.025310867231290196
44,0.9096,0.017590906741836835
45,0.8987999999999999,0.033240938614906776
46,0.8812,0.03488495377666423
47,0.9023999999999999,0.04747041183726971
48,0.9304,0.012354756169184383
49,0.8968,0.03390811112403638
50,0.9088,0.02441638793925095
51,0.9096,0.0178616908494129
52,0.9200000000000002,0.023047776465420666
53,0.9104000000000001,0.030077233915371936
54,0.9304,0.019895728184713402
55,0.9120000000000001,0.035281723313919905
56,0.8848,0.10937348856098535
57,0.9196,0.02195996357009727
58,0.9196,0.013821722034536773
59,0.9396000000000001,0.01323026832683294
60,0.9308,0.019166637681137483
61,0.9228,0.021967248348393545
62,0.932,0.0132060592153753
63,0.9056000000000001,0.07886596223973938
64,0.9244,0.0194894843441277
65,0.9248000000000001,0.023344378338263777
66,0.9363999999999999,0.0061188234163113
67,0.9279999999999999,0.013623509092741088
68,0.932,0.022018174311236587
69,0.9284000000000001,0.017315888657530667
70,0.9259999999999999,0.011798304963002073


==> var_acc_summary.csv <==
step,mean,std
1,0.25,0.08838834764831845
2,0.3625,0.10968705484240154
3,0.3375,0.12562344526401112
4,0.49374999999999997,0.11642460006373224
5,0.48125,0.05962120008855911
6,0.5750000000000001,0.08477912478906588
7,0.5687500000000001,0.09416574483324607
8,0.625,0.09354143466934853
9,0.58125,0.14402148277253643
10,0.55625,0.10807260291119117
11,0.64,0.09695359714832658
12,0.5850000000000001,0.10428326807307108
13,0.64,0.08124038404635961
14,0.685,0.08986100377805713
15,0.685,0.0841130192063036
16,0.6900000000000001,0.12206555615733702
17,0.7150000000000001,0.09096702699330125
18,0.6950000000000001,0.08874119674649422
19,0.7400000000000001,0.07348469228349536
20,0.75,0.10049875621120892
21,0.8,0.03726779962499649
22,0.7583333333333333,0.055901699437494755
23,0.8083333333333333,0.0493006648591635
24,0.8041666666666667,0.04145780987944253
25,0.8166666666666667,0.09646530752325189
26,0.8291666666666666,0.06277716322216398
27,0.775,0.0692218655243173
28,0.8,0.05892556509887898
29,0.8458333333333332,0.07488416981504761
30,0.7541666666666667,0.04145780987944248
31,0.8357142857142856,0.05101020306102037
32,0.8785714285714286,0.03273268353539879
33,0.8285714285714285,0.05802884574739976
34,0.8571428571428572,0.030304576336566334
35,0.8142857142857142,0.04285714285714288
36,0.8821428571428571,0.03253726278265826
37,0.8928571428571428,0.0703489842985436
38,0.8678571428571429,0.038299304624155685
39,0.8928571428571429,0.042257712736425854
40,0.8678571428571429,0.07240405333111896
41,0.903125,0.044524396402421895
42,0.896875,0.03351189154613625
43,0.8843750000000001,0.07724504433942672
44,0.921875,0.03788861141556918
45,0.9187500000000001,0.0225346954716499
46,0.89375,0.056250000000000015
47,0.921875,0.035767259819561234
48,0.928125,0.03232525135246435
49,0.934375,0.036843206632973725
50,0.9187500000000001,0.020728904939721227
51,0.9583333333333333,0.032749517007087704
52,0.9,0.04714045207910315
53,0.9138888888888889,0.04470410260953083
54,0.9416666666666667,0.03878955567713602
55,0.9472222222222222,0.04330127018922195
56,0.9444444444444444,0.045133546692422026
57,0.9444444444444446,0.028327886186626603
58,0.9388888888888889,0.0200308404192444
59,0.9333333333333333,0.028327886186626634
60,0.9555555555555557,0.020786985482077452
61,0.935,0.038405728739343024
62,0.9400000000000001,0.04062019202317978
63,0.95,0.01870828693386968
64,0.9500000000000001,0.025495097567963892
65,0.96,0.012247448713915901
66,0.97,0.014142135623730963
67,0.9525,0.03699662146737185
68,0.965,0.02598076211353318
69,0.9624999999999999,0.01785357107135714
70,0.9674999999999999,0.019202864369671536
71,0.9750000000000001,0.01490326937341364
72,0.9431818181818181,0.03424208903027129
73,0.9613636363636362,0.029719765524141042
74,0.9681818181818181,0.030491836056815394
75,0.968181818181818,0.01363636363636366
76,0.9477272727272725,0.017457149426974152
77,0.9704545454545455,0.014903269373413644
78,0.959090909090909,0.02689127174136196
79,0.9704545454545453,0.009906588508047062
80,0.9659090909090908,0.02829522635906537
81,0.9854166666666666,0.01705281827473426
82,0.9687500000000001,0.02593729082914318
83,0.9666666666666667,0.029462782549439515
84,0.9479166666666666,0.03404194716326708
85,0.9666666666666667,0.0294627825494395
86,0.9750000000000001,0.011785113019775828
87,0.9645833333333333,0.027873100333874256
88,0.9687499999999999,0.04012783392553796
89,0.9645833333333333,0.03925300766961829
90,0.9937499999999999,0.006909634979907133
91,0.9903846153846154,0.012610458700580777
92,0.9788461538461539,0.016654334688162232
93,0.976923076923077,0.018842228790639855
94,0.9884615384615385,0.008600261451922237
95,0.9807692307692308,0.01275624919367466
96,0.976923076923077,0.01804006061470553
97,0.9711538461538463,0.03325310858805876
98,0.9750000000000001,0.013733516208736236
99,0.9846153846153847,0.016317848796612616
100,0.9884615384615385,0.012756249193674603
101,0.9892857142857142,0.0035714285714285587
102,0.9874999999999999,0.005922544268491807
103,0.9874999999999998,0.009278843611976187
104,0.9750000000000001,0.018557687223952228
105,0.9857142857142858,0.015152288168283134
106,0.975,0.02341942330107858
107,0.9839285714285715,0.010564428184106476
108,0.9928571428571428,0.008748177652797125
109,0.9821428571428571,0.010714285714285676
110,0.9857142857142858,0.013363062095621157
111,0.98,0.016996731711975948
112,0.9833333333333334,0.01105541596785132
113,0.9816666666666667,0.01443375672974067
114,0.9866666666666668,0.011547005383792493
115,0.99,0.005773502691896294
116,0.98,0.01563471919941146
117,0.9866666666666667,0.01414213562373091
118,0.9866666666666666,0.019436506316150994
119,0.9966666666666667,0.005773502691896198
120,0.9883333333333333,0.008660254037844406
121,0.990625,0.01288470508005519
122,0.9874999999999999,0.018221724671391548
123,0.990625,0.009375000000000014
124,0.990625,0.009375000000000014
125,0.9890625000000001,0.009243874661093159
126,0.99375,0.010825317547305492
127,0.9859374999999999,0.012001790231044708
128,0.9875,0.015309310892394854
129,0.9874999999999999,0.014657549249448213
130,0.9796875,0.011158481919598218
131,0.9926470588235294,0.0025471335405424095
132,0.9970588235294118,0.005094267081084867
133,0.9926470588235294,0.006410145505206939
134,0.9882352941176471,0.011004874666982186
135,0.9970588235294118,0.002941176470588225
136,0.9955882352941177,0.0025471335405424576
137,0.9911764705882353,0.0065766705220582445
138,0.9882352941176471,0.017149858514250823
139,0.9926470588235294,0.004877389397581403
140,0.9955882352941177,0.00764140062162747
141,0.9930555555555556,0.004606423319938081
142,0.9916666666666667,0.006211299937499394
143,0.9986111111111111,0.00240562612162348
144,0.9972222222222222,0.0027777777777778234
145,0.9902777777777778,0.013819269959814107
146,0.9944444444444445,0.009622504486493681
147,0.9944444444444445,0.005555555555555591
148,0.9916666666666667,0.01145307118227128
149,0.9916666666666667,0.00833333333333324
150,0.9944444444444445,0.006804138174397693
151,0.9986842105263158,0.002279014220485324
152,0.993421052631579,0.011395071102426811
153,0.9947368421052633,0.003721614637823907
154,0.9973684210526316,0.004558028440970695
155,0.9921052631578948,0.0026315789473684292
156,0.9973684210526317,0.0026315789473683737
157,0.9921052631578948,0.007894736842105305
158,0.9973684210526316,0.004558028440970695
159,0.9973684210526316,0.004558028440970695
160,0.9973684210526316,0.004558028440970695
161,0.99125,0.015155444566227692
162,0.9962500000000001,0.004145780987944253
163,0.99875,0.0021650635094610984
164,0.99375,0.008196798155377508
165,0.9975,0.004330127018922197
166,0.99875,0.0021650635094610984
167,0.995,0.008660254037844395
168,0.9937499999999999,0.006495190528383296
169,0.995,0.008660254037844395
170,1.0,0.0
171,0.9976190476190476,0.002380952380952317
172,0.9988095238095238,0.002061965247105751
173,0.9976190476190476,0.002380952380952317
174,0.9964285714285714,0.00394836284566121
175,0.9952380952380953,0.0058321184351980224
176,0.9964285714285714,0.00394836284566121
177,0.9988095238095238,0.002061965247105751
178,0.9988095238095238,0.002061965247105751
179,0.9988095238095238,0.002061965247105751
180,0.9988095238095238,0.002061965247105751
181,0.9977272727272727,0.00393647910811111
182,0.9965909090909091,0.003768891807222074
183,1.0,0.0
184,0.9943181818181818,0.00984119777027775
185,0.9988636363636363,0.0019682395540555793
186,0.9988636363636363,0.0019682395540555793
187,0.9897727272727272,0.011306675421666112
188,0.9988636363636363,0.0019682395540555793
189,0.9988636363636363,0.0019682395540555793
190,0.9943181818181818,0.005904718662166609
191,0.9989130434782609,0.0018826639212704598
192,0.9956521739130435,0.007530655685082032
193,0.9967391304347827,0.003605026946038449
194,0.9934782608695653,0.007210053892076914
195,1.0,0.0
196,0.9978260869565218,0.003765327842541016
197,0.9978260869565219,0.002173913043478193
198,1.0,0.0
199,0.9978260869565219,0.002173913043478193
200,0.9967391304347826,0.005647991763811572
201,0.9927083333333333,0.012629537138523115
202,0.9895833333333334,0.018042195912175787
203,0.9927083333333333,0.010364452469860628
204,0.9937499999999999,0.00858980338670347
205,0.9875,0.021650635094610984
206,0.9937499999999999,0.00858980338670347
207,0.9927083333333333,0.012629537138523115
208,0.9916666666666666,0.012147816447594419
209,0.9947916666666666,0.00902109795608792
210,0.99375,0.010825317547305492


==> var_entr_summary.csv <==
step,mean,std
1,1.663994705786925,0.12819242281086637
2,1.2962971311077842,0.3602142080843675
3,1.0866407131710663,0.28693286610483526
4,0.7316594712032276,0.26790917229997235
5,0.5186472901616697,0.1870357869764397
6,0.3722679760046149,0.08321571568920118
7,0.20254721140643578,0.029738421848242293
8,0.14648139660925738,0.05088684772731857
9,0.089445331610128,0.04468421026527597
10,0.07275232871063622,0.034605240402210614
11,0.062031138516089976,0.04448485393281591
12,0.046579966410526724,0.04885173033528947
13,0.0177403881601137,0.0085059335521713
14,0.020282909340650076,0.017111922490013136
15,0.019289558889643052,0.023174752006737062
16,0.020695492445009723,0.026995888331286293
17,0.006172504166529475,0.005868465950063483
18,0.006397237582954075,0.005974183106419353
19,0.005343641244054612,0.007147637084363895
20,0.005709185686806892,0.0067993604860791465
21,0.00557417938723126,0.00671467412197134


==> var_var_summary.csv <==
step,mean,std
1,0.00220504153912765,0.0015112332717199233
2,0.001468335929530395,0.0009310945389008018
3,0.0012456509321054502,0.0011338870580264884
4,0.000788998216194117,0.0007734554945410281
5,0.0003012064771609974,0.00022838893078821495
6,0.00012930205775771683,6.086329233741354e-05
7,4.962695948051987e-05,1.6399778469555016e-05
8,2.6793498363986146e-05,1.3733621530090314e-05
9,1.0863367919000666e-05,7.127684436661197e-06
10,8.839447673381073e-06,4.566430531670588e-06
11,6.540788646702822e-06,6.3081622078062515e-06
12,4.916184458636508e-06,7.2126185510341365e-06
13,8.39651435491362e-07,5.89274606545559e-07
14,1.198475877650651e-06,1.0677805052887271e-06
15,1.19096812520314e-06,1.7481975993363304e-06
16,2.2375940404648076e-06,3.5515526497480365e-06
17,1.6363781359801655e-07,1.5581567383400897e-07
18,1.9409359610852997e-07,1.9617643690389775e-07
19,1.9251211661949763e-07,3.119256842819022e-07
20,1.9097863997868947e-07,2.7026323294736713e-07
21,1.963961805686806e-07,2.6117799418352514e-07

